Interleaved Resonance Decays and Electroweak Radiation in Vincia

We propose a framework for high-energy interactions in which resonance decays and electroweak branching processes are interleaved with the QCD evolution in a single common sequence of decreasing resolution scales. The interleaved treatment of resonance decays allows for a new treatment of finite-width effects in parton showers. At scales above their offshellness, resonances participate explicitly as incoming and outgoing states in branching processes, while they are effectively "integrated out" of the description at lower scales. We implement this formalism, together with a full set of antenna functions for branching processes involving electroweak (W/Z/H) bosons in the Vincia shower module in Pythia 8.3, and study some of the consequences.

==> figures/FragmentationFunctions/final_edit/pythia_-11.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 4.4328e+03 1.0000e-04
1.1482e-04 4.0708e+03 1.0965e-04
1.2589e-04 3.7244e+03 1.2023e-04
1.3804e-04 3.4131e+03 1.3183e-04
1.5136e-04 3.1259e+03 1.4454e-04
1.6596e-04 2.8558e+03 1.5849e-04
1.8197e-04 2.6092e+03 1.7378e-04
1.9953e-04 2.3761e+03 1.9055e-04
2.1878e-04 2.1682e+03 2.0893e-04
2.3988e-04 1.9723e+03 2.2909e-04
2.6303e-04 1.7935e+03 2.5119e-04
2.8840e-04 1.6272e+03 2.7542e-04
3.1623e-04 1.4751e+03 3.0200e-04
3.4674e-04 1.3363e+03 3.3113e-04
3.8019e-04 1.2085e+03 3.6308e-04
4.1687e-04 1.0909e+03 3.9811e-04
4.5709e-04 9.8411e+02 4.3652e-04
5.0119e-04 8.8525e+02 4.7863e-04
5.4954e-04 7.9631e+02 5.2481e-04
6.0256e-04 7.1460e+02 5.7544e-04
6.6069e-04 6.4108e+02 6.3096e-04
7.2444e-04 5.7336e+02 6.9183e-04
7.9433e-04 5.1169e+02 7.5858e-04
8.7096e-04 4.5715e+02 8.3176e-04
9.5499e-04 4.0694e+02 9.1201e-04
1.0471e-03 3.6239e+02 1.0000e-03
1.1482e-03 3.2134e+02 1.0965e-03
1.2589e-03 2.8474e+02 1.2023e-03
1.3804e-03 2.5192e+02 1.3183e-03
1.5136e-03 2.2238e+02 1.4454e-03
1.6596e-03 1.9608e+02 1.5849e-03
1.8197e-03 1.7240e+02 1.7378e-03
1.9953e-03 1.5121e+02 1.9055e-03
2.1878e-03 1.3275e+02 2.0893e-03
2.3988e-03 1.1588e+02 2.2909e-03
2.6303e-03 1.0127e+02 2.5119e-03
2.8840e-03 8.8056e+01 2.7542e-03
3.1623e-03 7.6552e+01 3.0200e-03
3.4674e-03 6.6385e+01 3.3113e-03
3.8019e-03 5.7457e+01 3.6308e-03
4.1687e-03 4.9656e+01 3.9811e-03
4.5709e-03 4.2795e+01 4.3652e-03
5.0119e-03 3.6892e+01 4.7863e-03
5.4954e-03 3.1654e+01 5.2481e-03
6.0256e-03 2.7138e+01 5.7544e-03
6.6069e-03 2.3209e+01 6.3096e-03
7.2444e-03 1.9709e+01 6.9183e-03
7.9433e-03 1.6822e+01 7.5858e-03
8.7096e-03 1.4291e+01 8.3176e-03
9.5499e-03 1.2083e+01 9.1201e-03
1.0471e-02 1.0263e+01 1.0000e-02
1.1482e-02 8.6255e+00 1.0965e-02
1.2589e-02 7.2732e+00 1.2023e-02
1.3804e-02 6.1085e+00 1.3183e-02
1.5136e-02 5.1202e+00 1.4454e-02
1.6596e-02 4.2849e+00 1.5849e-02
1.8197e-02 3.5714e+00 1.7378e-02
1.9953e-02 2.9781e+00 1.9055e-02
2.1878e-02 2.4824e+00 2.0893e-02
2.3988e-02 2.0488e+00 2.2909e-02
2.6303e-02 1.6975e+00 2.5119e-02
2.8840e-02 1.4045e+00 2.7542e-02
3.1623e-02 1.1646e+00 3.0200e-02
3.4674e-02 9.5611e-01 3.3113e-02
3.8019e-02 7.8649e-01 3.6308e-02
4.1687e-02 6.4621e-01 3.9811e-02
4.5709e-02 5.3193e-01 4.3652e-02
5.0119e-02 4.3839e-01 4.7863e-02
5.4954e-02 3.6090e-01 5.2481e-02
6.0256e-02 2.9860e-01 5.7544e-02
6.6069e-02 2.4496e-01 6.3096e-02
7.2444e-02 2.0511e-01 6.9183e-02
7.9433e-02 1.7111e-01 7.5858e-02
8.7096e-02 1.4270e-01 8.3176e-02
9.5499e-02 1.2071e-01 9.1201e-02
1.0471e-01 1.0182e-01 1.0000e-01
1.1482e-01 8.6586e-02 1.0965e-01
1.2589e-01 7.5511e-02 1.2023e-01
1.3804e-01 6.5652e-02 1.3183e-01
1.5136e-01 5.8155e-02 1.4454e-01
1.6596e-01 5.1589e-02 1.5849e-01
1.8197e-01 4.6717e-02 1.7378e-01
1.9953e-01 4.2900e-02 1.9055e-01
2.1878e-01 3.9756e-02 2.0893e-01
2.3988e-01 3.7489e-02 2.2909e-01
2.6303e-01 3.5627e-02 2.5119e-01
2.8840e-01 3.4831e-02 2.7542e-01
3.1623e-01 3.4427e-02 3.0200e-01
3.4674e-01 3.4638e-02 3.3113e-01
3.8019e-01 3.5584e-02 3.6308e-01
4.1687e-01 3.7151e-02 3.9811e-01
4.5709e-01 3.9332e-02 4.3652e-01
5.0119e-01 4.3083e-02 4.7863e-01
5.4954e-01 4.8091e-02 5.2481e-01
6.0256e-01 5.5727e-02 5.7544e-01
6.6069e-01 6.6421e-02 6.3096e-01
7.2444e-01 8.3440e-02 6.9183e-01
7.9433e-01 1.1302e-01 7.5858e-01
8.7096e-01 1.7849e-01 8.3176e-01
9.5499e-01 6.1437e-01 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_-12.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 4.4033e+03 1.0000e-04
1.1482e-04 4.0388e+03 1.0965e-04
1.2589e-04 3.6903e+03 1.2023e-04
1.3804e-04 3.3777e+03 1.3183e-04
1.5136e-04 3.0873e+03 1.4454e-04
1.6596e-04 2.8161e+03 1.5849e-04
1.8197e-04 2.5647e+03 1.7378e-04
1.9953e-04 2.3370e+03 1.9055e-04
2.1878e-04 2.1240e+03 2.0893e-04
2.3988e-04 1.9279e+03 2.2909e-04
2.6303e-04 1.7468e+03 2.5119e-04
2.8840e-04 1.5843e+03 2.7542e-04
3.1623e-04 1.4342e+03 3.0200e-04
3.4674e-04 1.2951e+03 3.3113e-04
3.8019e-04 1.1673e+03 3.6308e-04
4.1687e-04 1.0515e+03 3.9811e-04
4.5709e-04 9.4568e+02 4.3652e-04
5.0119e-04 8.4896e+02 4.7863e-04
5.4954e-04 7.6272e+02 5.2481e-04
6.0256e-04 6.8359e+02 5.7544e-04
6.6069e-04 6.0989e+02 6.3096e-04
7.2444e-04 5.4422e+02 6.9183e-04
7.9433e-04 4.8553e+02 7.5858e-04
8.7096e-04 4.3200e+02 8.3176e-04
9.5499e-04 3.8405e+02 9.1201e-04
1.0471e-03 3.4015e+02 1.0000e-03
1.1482e-03 3.0103e+02 1.0965e-03
1.2589e-03 2.6599e+02 1.2023e-03
1.3804e-03 2.3449e+02 1.3183e-03
1.5136e-03 2.0625e+02 1.4454e-03
1.6596e-03 1.8128e+02 1.5849e-03
1.8197e-03 1.5879e+02 1.7378e-03
1.9953e-03 1.3919e+02 1.9055e-03
2.1878e-03 1.2139e+02 2.0893e-03
2.3988e-03 1.0588e+02 2.2909e-03
2.6303e-03 9.2159e+01 2.5119e-03
2.8840e-03 8.0050e+01 2.7542e-03
3.1623e-03 6.9358e+01 3.0200e-03
3.4674e-03 5.9935e+01 3.3113e-03
3.8019e-03 5.1668e+01 3.6308e-03
4.1687e-03 4.4595e+01 3.9811e-03
4.5709e-03 3.8311e+01 4.3652e-03
5.0119e-03 3.2894e+01 4.7863e-03
5.4954e-03 2.8094e+01 5.2481e-03
6.0256e-03 2.4001e+01 5.7544e-03
6.6069e-03 2.0503e+01 6.3096e-03
7.2444e-03 1.7406e+01 6.9183e-03
7.9433e-03 1.4797e+01 7.5858e-03
8.7096e-03 1.2516e+01 8.3176e-03
9.5499e-03 1.0551e+01 9.1201e-03
1.0471e-02 8.8791e+00 1.0000e-02
1.1482e-02 7.5211e+00 1.0965e-02
1.2589e-02 6.2992e+00 1.2023e-02
1.3804e-02 5.2883e+00 1.3183e-02
1.5136e-02 4.4050e+00 1.4454e-02
1.6596e-02 3.6780e+00 1.5849e-02
1.8197e-02 3.0678e+00 1.7378e-02
1.9953e-02 2.5483e+00 1.9055e-02
2.1878e-02 2.1103e+00 2.0893e-02
2.3988e-02 1.7452e+00 2.2909e-02
2.6303e-02 1.4442e+00 2.5119e-02
2.8840e-02 1.1985e+00 2.7542e-02
3.1623e-02 9.8801e-01 3.0200e-02
3.4674e-02 8.1434e-01 3.3113e-02
3.8019e-02 6.6970e-01 3.6308e-02
4.1687e-02 5.5638e-01 3.9811e-02
4.5709e-02 4.5871e-01 4.3652e-02
5.0119e-02 3.7657e-01 4.7863e-02
5.4954e-02 3.1268e-01 5.2481e-02
6.0256e-02 2.6035e-01 5.7544e-02
6.6069e-02 2.1662e-01 6.3096e-02
7.2444e-02 1.8045e-01 6.9183e-02
7.9433e-02 1.5208e-01 7.5858e-02
8.7096e-02 1.2857e-01 8.3176e-02
9.5499e-02 1.0963e-01 9.1201e-02
1.0471e-01 9.4380e-02 1.0000e-01
1.1482e-01 8.1704e-02 1.0965e-01
1.2589e-01 7.1019e-02 1.2023e-01
1.3804e-01 6.2481e-02 1.3183e-01
1.5136e-01 5.5418e-02 1.4454e-01
1.6596e-01 4.9855e-02 1.5849e-01
1.8197e-01 4.5145e-02 1.7378e-01
1.9953e-01 4.1601e-02 1.9055e-01
2.1878e-01 3.8945e-02 2.0893e-01
2.3988e-01 3.6254e-02 2.2909e-01
2.6303e-01 3.4941e-02 2.5119e-01
2.8840e-01 3.3990e-02 2.7542e-01
3.1623e-01 3.3042e-02 3.0200e-01
3.4674e-01 3.3079e-02 3.3113e-01
3.8019e-01 3.3617e-02 3.6308e-01
4.1687e-01 3.4812e-02 3.9811e-01
4.5709e-01 3.6750e-02 4.3652e-01
5.0119e-01 3.9204e-02 4.7863e-01
5.4954e-01 4.3621e-02 5.2481e-01
6.0256e-01 4.9531e-02 5.7544e-01
6.6069e-01 5.8727e-02 6.3096e-01
7.2444e-01 7.3674e-02 6.9183e-01
7.9433e-01 1.0073e-01 7.5858e-01
8.7096e-01 1.6532e-01 8.3176e-01
9.5499e-01 1.6537e+00 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_-14.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 8.4828e+03 1.0000e-04
1.1482e-04 7.7891e+03 1.0965e-04
1.2589e-04 7.1374e+03 1.2023e-04
1.3804e-04 6.5399e+03 1.3183e-04
1.5136e-04 5.9731e+03 1.4454e-04
1.6596e-04 5.4641e+03 1.5849e-04
1.8197e-04 4.9910e+03 1.7378e-04
1.9953e-04 4.5453e+03 1.9055e-04
2.1878e-04 4.1407e+03 2.0893e-04
2.3988e-04 3.7612e+03 2.2909e-04
2.6303e-04 3.4166e+03 2.5119e-04
2.8840e-04 3.0995e+03 2.7542e-04
3.1623e-04 2.8073e+03 3.0200e-04
3.4674e-04 2.5393e+03 3.3113e-04
3.8019e-04 2.2941e+03 3.6308e-04
4.1687e-04 2.0686e+03 3.9811e-04
4.5709e-04 1.8632e+03 4.3652e-04
5.0119e-04 1.6753e+03 4.7863e-04
5.4954e-04 1.5043e+03 5.2481e-04
6.0256e-04 1.3484e+03 5.7544e-04
6.6069e-04 1.2074e+03 6.3096e-04
7.2444e-04 1.0797e+03 6.9183e-04
7.9433e-04 9.6217e+02 7.5858e-04
8.7096e-04 8.5664e+02 8.3176e-04
9.5499e-04 7.6172e+02 9.1201e-04
1.0471e-03 6.7551e+02 1.0000e-03
1.1482e-03 5.9907e+02 1.0965e-03
1.2589e-03 5.2992e+02 1.2023e-03
1.3804e-03 4.6680e+02 1.3183e-03
1.5136e-03 4.1199e+02 1.4454e-03
1.6596e-03 3.6211e+02 1.5849e-03
1.8197e-03 3.1765e+02 1.7378e-03
1.9953e-03 2.7818e+02 1.9055e-03
2.1878e-03 2.4348e+02 2.0893e-03
2.3988e-03 2.1224e+02 2.2909e-03
2.6303e-03 1.8488e+02 2.5119e-03
2.8840e-03 1.6060e+02 2.7542e-03
3.1623e-03 1.3917e+02 3.0200e-03
3.4674e-03 1.2023e+02 3.3113e-03
3.8019e-03 1.0380e+02 3.6308e-03
4.1687e-03 8.9540e+01 3.9811e-03
4.5709e-03 7.6845e+01 4.3652e-03
5.0119e-03 6.5949e+01 4.7863e-03
5.4954e-03 5.6414e+01 5.2481e-03
6.0256e-03 4.8133e+01 5.7544e-03
6.6069e-03 4.1010e+01 6.3096e-03
7.2444e-03 3.4868e+01 6.9183e-03
7.9433e-03 2.9559e+01 7.5858e-03
8.7096e-03 2.4999e+01 8.3176e-03
9.5499e-03 2.1100e+01 9.1201e-03
1.0471e-02 1.7749e+01 1.0000e-02
1.1482e-02 1.4851e+01 1.0965e-02
1.2589e-02 1.2451e+01 1.2023e-02
1.3804e-02 1.0403e+01 1.3183e-02
1.5136e-02 8.6704e+00 1.4454e-02
1.6596e-02 7.1869e+00 1.5849e-02
1.8197e-02 5.9528e+00 1.7378e-02
1.9953e-02 4.9074e+00 1.9055e-02
2.1878e-02 4.0591e+00 2.0893e-02
2.3988e-02 3.3369e+00 2.2909e-02
2.6303e-02 2.7322e+00 2.5119e-02
2.8840e-02 2.2344e+00 2.7542e-02
3.1623e-02 1.8210e+00 3.0200e-02
3.4674e-02 1.4817e+00 3.3113e-02
3.8019e-02 1.2033e+00 3.6308e-02
4.1687e-02 9.7559e-01 3.9811e-02
4.5709e-02 7.8463e-01 4.3652e-02
5.0119e-02 6.3310e-01 4.7863e-02
5.4954e-02 5.1091e-01 5.2481e-02
6.0256e-02 4.0936e-01 5.7544e-02
6.6069e-02 3.2849e-01 6.3096e-02
7.2444e-02 2.6248e-01 6.9183e-02
7.9433e-02 2.1102e-01 7.5858e-02
8.7096e-02 1.6957e-01 8.3176e-02
9.5499e-02 1.3731e-01 9.1201e-02
1.0471e-01 1.1072e-01 1.0000e-01
1.1482e-01 8.9843e-02 1.0965e-01
1.2589e-01 7.3042e-02 1.2023e-01
1.3804e-01 5.9927e-02 1.3183e-01
1.5136e-01 4.8581e-02 1.4454e-01
1.6596e-01 3.9975e-02 1.5849e-01
1.8197e-01 3.3270e-02 1.7378e-01
1.9953e-01 2.7396e-02 1.9055e-01
2.1878e-01 2.2954e-02 2.0893e-01
2.3988e-01 1.9223e-02 2.2909e-01
2.6303e-01 1.6213e-02 2.5119e-01
2.8840e-01 1.3724e-02 2.7542e-01
3.1623e-01 1.1520e-02 3.0200e-01
3.4674e-01 9.9078e-03 3.3113e-01
3.8019e-01 8.4376e-03 3.6308e-01
4.1687e-01 7.0014e-03 3.9811e-01
4.5709e-01 6.0296e-03 4.3652e-01
5.0119e-01 5.0396e-03 4.7863e-01
5.4954e-01 4.2076e-03 5.2481e-01
6.0256e-01 3.4370e-03 5.7544e-01
6.6069e-01 2.7454e-03 6.3096e-01
7.2444e-01 2.1018e-03 6.9183e-01
7.9433e-01 1.4656e-03 7.5858e-01
8.7096e-01 8.8834e-04 8.3176e-01
9.5499e-01 2.9545e-04 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_-16.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 1.3529e+01 1.0000e-04
1.1482e-04 1.3120e+01 1.0965e-04
1.2589e-04 1.2801e+01 1.2023e-04
1.3804e-04 1.2503e+01 1.3183e-04
1.5136e-04 1.2128e+01 1.4454e-04
1.6596e-04 1.1760e+01 1.5849e-04
1.8197e-04 1.1272e+01 1.7378e-04
1.9953e-04 1.1001e+01 1.9055e-04
2.1878e-04 1.0362e+01 2.0893e-04
2.3988e-04 1.0032e+01 2.2909e-04
2.6303e-04 9.8652e+00 2.5119e-04
2.8840e-04 9.4635e+00 2.7542e-04
3.1623e-04 9.1251e+00 3.0200e-04
3.4674e-04 8.7821e+00 3.3113e-04
3.8019e-04 8.4004e+00 3.6308e-04
4.1687e-04 8.0400e+00 3.9811e-04
4.5709e-04 7.6362e+00 4.3652e-04
5.0119e-04 7.2837e+00 4.7863e-04
5.4954e-04 7.0160e+00 5.2481e-04
6.0256e-04 6.6838e+00 5.7544e-04
6.6069e-04 6.2261e+00 6.3096e-04
7.2444e-04 6.0650e+00 6.9183e-04
7.9433e-04 5.6477e+00 7.5858e-04
8.7096e-04 5.3445e+00 8.3176e-04
9.5499e-04 5.0031e+00 9.1201e-04
1.0471e-03 4.6962e+00 1.0000e-03
1.1482e-03 4.4160e+00 1.0965e-03
1.2589e-03 4.1808e+00 1.2023e-03
1.3804e-03 3.8976e+00 1.3183e-03
1.5136e-03 3.6683e+00 1.4454e-03
1.6596e-03 3.4190e+00 1.5849e-03
1.8197e-03 3.1681e+00 1.7378e-03
1.9953e-03 2.9945e+00 1.9055e-03
2.1878e-03 2.8043e+00 2.0893e-03
2.3988e-03 2.5802e+00 2.2909e-03
2.6303e-03 2.4191e+00 2.5119e-03
2.8840e-03 2.2476e+00 2.7542e-03
3.1623e-03 2.0925e+00 3.0200e-03
3.4674e-03 1.9567e+00 3.3113e-03
3.8019e-03 1.8181e+00 3.6308e-03
4.1687e-03 1.6781e+00 3.9811e-03
4.5709e-03 1.5347e+00 4.3652e-03
5.0119e-03 1.4323e+00 4.7863e-03
5.4954e-03 1.3207e+00 5.2481e-03
6.0256e-03 1.2169e+00 5.7544e-03
6.6069e-03 1.1223e+00 6.3096e-03
7.2444e-03 1.0290e+00 6.9183e-03
7.9433e-03 9.5392e-01 7.5858e-03
8.7096e-03 8.6869e-01 8.3176e-03
9.5499e-03 8.0371e-01 9.1201e-03
1.0471e-02 7.3353e-01 1.0000e-02
1.1482e-02 6.6904e-01 1.0965e-02
1.2589e-02 6.2195e-01 1.2023e-02
1.3804e-02 5.6460e-01 1.3183e-02
1.5136e-02 5.1551e-01 1.4454e-02
1.6596e-02 4.6715e-01 1.5849e-02
1.8197e-02 4.2616e-01 1.7378e-02
1.9953e-02 3.8956e-01 1.9055e-02
2.1878e-02 3.5372e-01 2.0893e-02
2.3988e-02 3.1829e-01 2.2909e-02
2.6303e-02 2.8943e-01 2.5119e-02
2.8840e-02 2.6285e-01 2.7542e-02
3.1623e-02 2.3795e-01 3.0200e-02
3.4674e-02 2.1493e-01 3.3113e-02
3.8019e-02 1.9335e-01 3.6308e-02
4.1687e-02 1.7361e-01 3.9811e-02
4.5709e-02 1.5668e-01 4.3652e-02
5.0119e-02 1.3985e-01 4.7863e-02
5.4954e-02 1.2598e-01 5.2481e-02
6.0256e-02 1.1277e-01 5.7544e-02
6.6069e-02 9.9178e-02 6.3096e-02
7.2444e-02 8.8429e-02 6.9183e-02
7.9433e-02 7.8596e-02 7.5858e-02
8.7096e-02 7.0450e-02 8.3176e-02
9.5499e-02 6.1911e-02 9.1201e-02
1.0471e-01 5.4972e-02 1.0000e-01
1.1482e-01 4.8743e-02 1.0965e-01
1.2589e-01 4.2705e-02 1.2023e-01
1.3804e-01 3.7561e-02 1.3183e-01
1.5136e-01 3.2961e-02 1.4454e-01
1.6596e-01 2.8786e-02 1.5849e-01
1.8197e-01 2.4781e-02 1.7378e-01
1.9953e-01 2.1778e-02 1.9055e-01
2.1878e-01 1.9148e-02 2.0893e-01
2.3988e-01 1.6573e-02 2.2909e-01
2.6303e-01 1.4443e-02 2.5119e-01
2.8840e-01 1.2552e-02 2.7542e-01
3.1623e-01 1.0853e-02 3.0200e-01
3.4674e-01 9.3389e-03 3.3113e-01
3.8019e-01 8.0906e-03 3.6308e-01
4.1687e-01 6.8019e-03 3.9811e-01
4.5709e-01 5.7353e-03 4.3652e-01
5.0119e-01 4.9388e-03 4.7863e-01
5.4954e-01 4.1697e-03 5.2481e-01
6.0256e-01 3.4210e-03 5.7544e-01
6.6069e-01 2.7585e-03 6.3096e-01
7.2444e-01 2.0359e-03 6.9183e-01
7.9433e-01 1.4991e-03 7.5858e-01
8.7096e-01 8.8405e-04 8.3176e-01
9.5499e-01 2.7136e-04 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_-2212.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 2.4385e+02 1.0000e-04
1.1482e-04 2.3080e+02 1.0965e-04
1.2589e-04 2.1857e+02 1.2023e-04
1.3804e-04 2.0747e+02 1.3183e-04
1.5136e-04 1.9625e+02 1.4454e-04
1.6596e-04 1.8721e+02 1.5849e-04
1.8197e-04 1.7674e+02 1.7378e-04
1.9953e-04 1.6572e+02 1.9055e-04
2.1878e-04 1.5721e+02 2.0893e-04
2.3988e-04 1.4715e+02 2.2909e-04
2.6303e-04 1.3887e+02 2.5119e-04
2.8840e-04 1.2984e+02 2.7542e-04
3.1623e-04 1.2233e+02 3.0200e-04
3.4674e-04 1.1439e+02 3.3113e-04
3.8019e-04 1.0693e+02 3.6308e-04
4.1687e-04 9.9928e+01 3.9811e-04
4.5709e-04 9.3679e+01 4.3652e-04
5.0119e-04 8.7374e+01 4.7863e-04
5.4954e-04 8.1509e+01 5.2481e-04
6.0256e-04 7.5913e+01 5.7544e-04
6.6069e-04 7.0699e+01 6.3096e-04
7.2444e-04 6.5797e+01 6.9183e-04
7.9433e-04 6.1188e+01 7.5858e-04
8.7096e-04 5.6587e+01 8.3176e-04
9.5499e-04 5.2644e+01 9.1201e-04
1.0471e-03 4.8452e+01 1.0000e-03
1.1482e-03 4.4878e+01 1.0965e-03
1.2589e-03 4.1594e+01 1.2023e-03
1.3804e-03 3.8274e+01 1.3183e-03
1.5136e-03 3.5438e+01 1.4454e-03
1.6596e-03 3.2574e+01 1.5849e-03
1.8197e-03 3.0113e+01 1.7378e-03
1.9953e-03 2.7577e+01 1.9055e-03
2.1878e-03 2.5342e+01 2.0893e-03
2.3988e-03 2.3239e+01 2.2909e-03
2.6303e-03 2.1258e+01 2.5119e-03
2.8840e-03 1.9442e+01 2.7542e-03
3.1623e-03 1.7725e+01 3.0200e-03
3.4674e-03 1.6148e+01 3.3113e-03
3.8019e-03 1.4656e+01 3.6308e-03
4.1687e-03 1.3296e+01 3.9811e-03
4.5709e-03 1.2085e+01 4.3652e-03
5.0119e-03 1.0908e+01 4.7863e-03
5.4954e-03 9.8218e+00 5.2481e-03
6.0256e-03 8.8322e+00 5.7544e-03
6.6069e-03 7.9015e+00 6.3096e-03
7.2444e-03 7.0727e+00 6.9183e-03
7.9433e-03 6.2764e+00 7.5858e-03
8.7096e-03 5.5879e+00 8.3176e-03
9.5499e-03 4.9220e+00 9.1201e-03
1.0471e-02 4.3544e+00 1.0000e-02
1.1482e-02 3.8092e+00 1.0965e-02
1.2589e-02 3.3397e+00 1.2023e-02
1.3804e-02 2.9075e+00 1.3183e-02
1.5136e-02 2.5328e+00 1.4454e-02
1.6596e-02 2.1898e+00 1.5849e-02
1.8197e-02 1.8870e+00 1.7378e-02
1.9953e-02 1.6297e+00 1.9055e-02
2.1878e-02 1.3903e+00 2.0893e-02
2.3988e-02 1.1830e+00 2.2909e-02
2.6303e-02 1.0085e+00 2.5119e-02
2.8840e-02 8.5930e-01 2.7542e-02
3.1623e-02 7.2783e-01 3.0200e-02
3.4674e-02 6.0659e-01 3.3113e-02
3.8019e-02 5.1135e-01 3.6308e-02
4.1687e-02 4.2466e-01 3.9811e-02
4.5709e-02 3.5721e-01 4.3652e-02
5.0119e-02 2.9274e-01 4.7863e-02
5.4954e-02 2.4574e-01 5.2481e-02
6.0256e-02 1.9990e-01 5.7544e-02
6.6069e-02 1.6232e-01 6.3096e-02
7.2444e-02 1.3174e-01 6.9183e-02
7.9433e-02 1.0753e-01 7.5858e-02
8.7096e-02 8.5528e-02 8.3176e-02
9.5499e-02 6.8639e-02 9.1201e-02
1.0471e-01 5.3534e-02 1.0000e-01
1.1482e-01 4.2306e-02 1.0965e-01
1.2589e-01 3.3172e-02 1.2023e-01
1.3804e-01 2.5222e-02 1.3183e-01
1.5136e-01 1.9629e-02 1.4454e-01
1.6596e-01 1.5071e-02 1.5849e-01
1.8197e-01 1.1300e-02 1.7378e-01
1.9953e-01 8.3250e-03 1.9055e-01
2.1878e-01 5.9658e-03 2.0893e-01
2.3988e-01 4.4434e-03 2.2909e-01
2.6303e-01 2.9782e-03 2.5119e-01
2.8840e-01 2.0460e-03 2.7542e-01
3.1623e-01 1.4009e-03 3.0200e-01
3.4674e-01 9.0107e-04 3.3113e-01
3.8019e-01 5.8130e-04 3.6308e-01
4.1687e-01 3.6271e-04 3.9811e-01
4.5709e-01 2.1207e-04 4.3652e-01
5.0119e-01 1.0318e-04 4.7863e-01
5.4954e-01 5.9036e-05 5.2481e-01
6.0256e-01 2.6757e-05 5.7544e-01
6.6069e-01 9.2254e-06 6.3096e-01
7.2444e-01 2.9855e-06 6.9183e-01
7.9433e-01 2.4754e-07 7.5858e-01
8.7096e-01 0.0000e+00 8.3176e-01
9.5499e-01 0.0000e+00 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_11.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 4.4281e+03 1.0000e-04
1.1482e-04 4.0662e+03 1.0965e-04
1.2589e-04 3.7247e+03 1.2023e-04
1.3804e-04 3.4150e+03 1.3183e-04
1.5136e-04 3.1251e+03 1.4454e-04
1.6596e-04 2.8539e+03 1.5849e-04
1.8197e-04 2.6089e+03 1.7378e-04
1.9953e-04 2.3786e+03 1.9055e-04
2.1878e-04 2.1651e+03 2.0893e-04
2.3988e-04 1.9717e+03 2.2909e-04
2.6303e-04 1.7913e+03 2.5119e-04
2.8840e-04 1.6284e+03 2.7542e-04
3.1623e-04 1.4740e+03 3.0200e-04
3.4674e-04 1.3371e+03 3.3113e-04
3.8019e-04 1.2081e+03 3.6308e-04
4.1687e-04 1.0903e+03 3.9811e-04
4.5709e-04 9.8331e+02 4.3652e-04
5.0119e-04 8.8540e+02 4.7863e-04
5.4954e-04 7.9563e+02 5.2481e-04
6.0256e-04 7.1511e+02 5.7544e-04
6.6069e-04 6.4051e+02 6.3096e-04
7.2444e-04 5.7319e+02 6.9183e-04
7.9433e-04 5.1271e+02 7.5858e-04
8.7096e-04 4.5786e+02 8.3176e-04
9.5499e-04 4.0702e+02 9.1201e-04
1.0471e-03 3.6183e+02 1.0000e-03
1.1482e-03 3.2172e+02 1.0965e-03
1.2589e-03 2.8472e+02 1.2023e-03
1.3804e-03 2.5173e+02 1.3183e-03
1.5136e-03 2.2258e+02 1.4454e-03
1.6596e-03 1.9631e+02 1.5849e-03
1.8197e-03 1.7214e+02 1.7378e-03
1.9953e-03 1.5132e+02 1.9055e-03
2.1878e-03 1.3254e+02 2.0893e-03
2.3988e-03 1.1590e+02 2.2909e-03
2.6303e-03 1.0119e+02 2.5119e-03
2.8840e-03 8.8070e+01 2.7542e-03
3.1623e-03 7.6639e+01 3.0200e-03
3.4674e-03 6.6565e+01 3.3113e-03
3.8019e-03 5.7581e+01 3.6308e-03
4.1687e-03 4.9647e+01 3.9811e-03
4.5709e-03 4.2820e+01 4.3652e-03
5.0119e-03 3.6872e+01 4.7863e-03
5.4954e-03 3.1662e+01 5.2481e-03
6.0256e-03 2.7104e+01 5.7544e-03
6.6069e-03 2.3172e+01 6.3096e-03
7.2444e-03 1.9801e+01 6.9183e-03
7.9433e-03 1.6840e+01 7.5858e-03
8.7096e-03 1.4328e+01 8.3176e-03
9.5499e-03 1.2128e+01 9.1201e-03
1.0471e-02 1.0240e+01 1.0000e-02
1.1482e-02 8.6441e+00 1.0965e-02
1.2589e-02 7.2595e+00 1.2023e-02
1.3804e-02 6.1215e+00 1.3183e-02
1.5136e-02 5.1167e+00 1.4454e-02
1.6596e-02 4.2844e+00 1.5849e-02
1.8197e-02 3.5762e+00 1.7378e-02
1.9953e-02 2.9720e+00 1.9055e-02
2.1878e-02 2.4629e+00 2.0893e-02
2.3988e-02 2.0461e+00 2.2909e-02
2.6303e-02 1.6924e+00 2.5119e-02
2.8840e-02 1.4002e+00 2.7542e-02
3.1623e-02 1.1591e+00 3.0200e-02
3.4674e-02 9.5733e-01 3.3113e-02
3.8019e-02 7.8798e-01 3.6308e-02
4.1687e-02 6.4621e-01 3.9811e-02
4.5709e-02 5.3356e-01 4.3652e-02
5.0119e-02 4.3757e-01 4.7863e-02
5.4954e-02 3.6035e-01 5.2481e-02
6.0256e-02 2.9705e-01 5.7544e-02
6.6069e-02 2.4579e-01 6.3096e-02
7.2444e-02 2.0382e-01 6.9183e-02
7.9433e-02 1.7010e-01 7.5858e-02
8.7096e-02 1.4347e-01 8.3176e-02
9.5499e-02 1.2041e-01 9.1201e-02
1.0471e-01 1.0261e-01 1.0000e-01
1.1482e-01 8.7509e-02 1.0965e-01
1.2589e-01 7.5644e-02 1.2023e-01
1.3804e-01 6.5625e-02 1.3183e-01
1.5136e-01 5.7818e-02 1.4454e-01
1.6596e-01 5.1598e-02 1.5849e-01
1.8197e-01 4.7011e-02 1.7378e-01
1.9953e-01 4.2767e-02 1.9055e-01
2.1878e-01 4.0152e-02 2.0893e-01
2.3988e-01 3.7737e-02 2.2909e-01
2.6303e-01 3.6101e-02 2.5119e-01
2.8840e-01 3.4878e-02 2.7542e-01
3.1623e-01 3.4241e-02 3.0200e-01
3.4674e-01 3.4695e-02 3.3113e-01
3.8019e-01 3.5543e-02 3.6308e-01
4.1687e-01 3.7228e-02 3.9811e-01
4.5709e-01 3.9740e-02 4.3652e-01
5.0119e-01 4.3120e-02 4.7863e-01
5.4954e-01 4.8204e-02 5.2481e-01
6.0256e-01 5.5674e-02 5.7544e-01
6.6069e-01 6.6594e-02 6.3096e-01
7.2444e-01 8.3125e-02 6.9183e-01
7.9433e-01 1.1333e-01 7.5858e-01
8.7096e-01 1.7862e-01 8.3176e-01
9.5499e-01 6.1426e-01 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_12.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 4.4064e+03 1.0000e-04
1.1482e-04 4.0332e+03 1.0965e-04
1.2589e-04 3.6914e+03 1.2023e-04
1.3804e-04 3.3776e+03 1.3183e-04
1.5136e-04 3.0886e+03 1.4454e-04
1.6596e-04 2.8147e+03 1.5849e-04
1.8197e-04 2.5645e+03 1.7378e-04
1.9953e-04 2.3363e+03 1.9055e-04
2.1878e-04 2.1204e+03 2.0893e-04
2.3988e-04 1.9277e+03 2.2909e-04
2.6303e-04 1.7485e+03 2.5119e-04
2.8840e-04 1.5836e+03 2.7542e-04
3.1623e-04 1.4333e+03 3.0200e-04
3.4674e-04 1.2940e+03 3.3113e-04
3.8019e-04 1.1685e+03 3.6308e-04
4.1687e-04 1.0514e+03 3.9811e-04
4.5709e-04 9.4570e+02 4.3652e-04
5.0119e-04 8.4988e+02 4.7863e-04
5.4954e-04 7.6331e+02 5.2481e-04
6.0256e-04 6.8311e+02 5.7544e-04
6.6069e-04 6.1055e+02 6.3096e-04
7.2444e-04 5.4463e+02 6.9183e-04
7.9433e-04 4.8581e+02 7.5858e-04
8.7096e-04 4.3210e+02 8.3176e-04
9.5499e-04 3.8337e+02 9.1201e-04
1.0471e-03 3.3990e+02 1.0000e-03
1.1482e-03 3.0091e+02 1.0965e-03
1.2589e-03 2.6560e+02 1.2023e-03
1.3804e-03 2.3441e+02 1.3183e-03
1.5136e-03 2.0636e+02 1.4454e-03
1.6596e-03 1.8104e+02 1.5849e-03
1.8197e-03 1.5886e+02 1.7378e-03
1.9953e-03 1.3922e+02 1.9055e-03
2.1878e-03 1.2150e+02 2.0893e-03
2.3988e-03 1.0580e+02 2.2909e-03
2.6303e-03 9.2130e+01 2.5119e-03
2.8840e-03 8.0013e+01 2.7542e-03
3.1623e-03 6.9337e+01 3.0200e-03
3.4674e-03 5.9960e+01 3.3113e-03
3.8019e-03 5.1806e+01 3.6308e-03
4.1687e-03 4.4528e+01 3.9811e-03
4.5709e-03 3.8292e+01 4.3652e-03
5.0119e-03 3.2890e+01 4.7863e-03
5.4954e-03 2.8109e+01 5.2481e-03
6.0256e-03 2.4031e+01 5.7544e-03
6.6069e-03 2.0473e+01 6.3096e-03
7.2444e-03 1.7445e+01 6.9183e-03
7.9433e-03 1.4743e+01 7.5858e-03
8.7096e-03 1.2524e+01 8.3176e-03
9.5499e-03 1.0561e+01 9.1201e-03
1.0471e-02 8.9229e+00 1.0000e-02
1.1482e-02 7.4989e+00 1.0965e-02
1.2589e-02 6.2843e+00 1.2023e-02
1.3804e-02 5.2685e+00 1.3183e-02
1.5136e-02 4.4262e+00 1.4454e-02
1.6596e-02 3.6867e+00 1.5849e-02
1.8197e-02 3.0648e+00 1.7378e-02
1.9953e-02 2.5568e+00 1.9055e-02
2.1878e-02 2.1120e+00 2.0893e-02
2.3988e-02 1.7585e+00 2.2909e-02
2.6303e-02 1.4691e+00 2.5119e-02
2.8840e-02 1.2076e+00 2.7542e-02
3.1623e-02 9.9426e-01 3.0200e-02
3.4674e-02 8.2021e-01 3.3113e-02
3.8019e-02 6.8016e-01 3.6308e-02
4.1687e-02 5.5736e-01 3.9811e-02
4.5709e-02 4.6072e-01 4.3652e-02
5.0119e-02 3.8150e-01 4.7863e-02
5.4954e-02 3.1853e-01 5.2481e-02
6.0256e-02 2.6498e-01 5.7544e-02
6.6069e-02 2.1954e-01 6.3096e-02
7.2444e-02 1.8402e-01 6.9183e-02
7.9433e-02 1.5418e-01 7.5858e-02
8.7096e-02 1.3021e-01 8.3176e-02
9.5499e-02 1.1097e-01 9.1201e-02
1.0471e-01 9.5281e-02 1.0000e-01
1.1482e-01 8.2743e-02 1.0965e-01
1.2589e-01 7.2217e-02 1.2023e-01
1.3804e-01 6.3575e-02 1.3183e-01
1.5136e-01 5.5743e-02 1.4454e-01
1.6596e-01 5.0514e-02 1.5849e-01
1.8197e-01 4.5893e-02 1.7378e-01
1.9953e-01 4.2194e-02 1.9055e-01
2.1878e-01 3.8878e-02 2.0893e-01
2.3988e-01 3.7112e-02 2.2909e-01
2.6303e-01 3.5114e-02 2.5119e-01
2.8840e-01 3.4181e-02 2.7542e-01
3.1623e-01 3.3415e-02 3.0200e-01
3.4674e-01 3.3258e-02 3.3113e-01
3.8019e-01 3.3603e-02 3.6308e-01
4.1687e-01 3.4876e-02 3.9811e-01
4.5709e-01 3.6573e-02 4.3652e-01
5.0119e-01 3.9527e-02 4.7863e-01
5.4954e-01 4.3445e-02 5.2481e-01
6.0256e-01 4.9332e-02 5.7544e-01
6.6069e-01 5.8709e-02 6.3096e-01
7.2444e-01 7.3590e-02 6.9183e-01
7.9433e-01 1.0089e-01 7.5858e-01
8.7096e-01 1.6568e-01 8.3176e-01
9.5499e-01 1.6529e+00 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_14.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 8.4811e+03 1.0000e-04
1.1482e-04 7.7838e+03 1.0965e-04
1.2589e-04 7.1374e+03 1.2023e-04
1.3804e-04 6.5371e+03 1.3183e-04
1.5136e-04 5.9774e+03 1.4454e-04
1.6596e-04 5.4667e+03 1.5849e-04
1.8197e-04 4.9845e+03 1.7378e-04
1.9953e-04 4.5484e+03 1.9055e-04
2.1878e-04 4.1362e+03 2.0893e-04
2.3988e-04 3.7639e+03 2.2909e-04
2.6303e-04 3.4191e+03 2.5119e-04
2.8840e-04 3.0984e+03 2.7542e-04
3.1623e-04 2.8063e+03 3.0200e-04
3.4674e-04 2.5388e+03 3.3113e-04
3.8019e-04 2.2931e+03 3.6308e-04
4.1687e-04 2.0690e+03 3.9811e-04
4.5709e-04 1.8624e+03 4.3652e-04
5.0119e-04 1.6751e+03 4.7863e-04
5.4954e-04 1.5047e+03 5.2481e-04
6.0256e-04 1.3480e+03 5.7544e-04
6.6069e-04 1.2065e+03 6.3096e-04
7.2444e-04 1.0776e+03 6.9183e-04
7.9433e-04 9.6256e+02 7.5858e-04
8.7096e-04 8.5732e+02 8.3176e-04
9.5499e-04 7.6171e+02 9.1201e-04
1.0471e-03 6.7620e+02 1.0000e-03
1.1482e-03 5.9883e+02 1.0965e-03
1.2589e-03 5.2945e+02 1.2023e-03
1.3804e-03 4.6741e+02 1.3183e-03
1.5136e-03 4.1215e+02 1.4454e-03
1.6596e-03 3.6194e+02 1.5849e-03
1.8197e-03 3.1808e+02 1.7378e-03
1.9953e-03 2.7858e+02 1.9055e-03
2.1878e-03 2.4341e+02 2.0893e-03
2.3988e-03 2.1208e+02 2.2909e-03
2.6303e-03 1.8485e+02 2.5119e-03
2.8840e-03 1.6047e+02 2.7542e-03
3.1623e-03 1.3906e+02 3.0200e-03
3.4674e-03 1.2045e+02 3.3113e-03
3.8019e-03 1.0386e+02 3.6308e-03
4.1687e-03 8.9373e+01 3.9811e-03
4.5709e-03 7.6894e+01 4.3652e-03
5.0119e-03 6.5925e+01 4.7863e-03
5.4954e-03 5.6445e+01 5.2481e-03
6.0256e-03 4.8141e+01 5.7544e-03
6.6069e-03 4.0987e+01 6.3096e-03
7.2444e-03 3.4877e+01 6.9183e-03
7.9433e-03 2.9562e+01 7.5858e-03
8.7096e-03 2.4957e+01 8.3176e-03
9.5499e-03 2.1104e+01 9.1201e-03
1.0471e-02 1.7747e+01 1.0000e-02
1.1482e-02 1.4911e+01 1.0965e-02
1.2589e-02 1.2488e+01 1.2023e-02
1.3804e-02 1.0385e+01 1.3183e-02
1.5136e-02 8.6565e+00 1.4454e-02
1.6596e-02 7.2053e+00 1.5849e-02
1.8197e-02 5.9502e+00 1.7378e-02
1.9953e-02 4.9332e+00 1.9055e-02
2.1878e-02 4.0606e+00 2.0893e-02
2.3988e-02 3.3351e+00 2.2909e-02
2.6303e-02 2.7408e+00 2.5119e-02
2.8840e-02 2.2429e+00 2.7542e-02
3.1623e-02 1.8312e+00 3.0200e-02
3.4674e-02 1.4888e+00 3.3113e-02
3.8019e-02 1.2081e+00 3.6308e-02
4.1687e-02 9.7056e-01 3.9811e-02
4.5709e-02 7.9202e-01 4.3652e-02
5.0119e-02 6.3394e-01 4.7863e-02
5.4954e-02 5.1380e-01 5.2481e-02
6.0256e-02 4.1254e-01 5.7544e-02
6.6069e-02 3.3187e-01 6.3096e-02
7.2444e-02 2.6708e-01 6.9183e-02
7.9433e-02 2.1403e-01 7.5858e-02
8.7096e-02 1.7220e-01 8.3176e-02
9.5499e-02 1.3850e-01 9.1201e-02
1.0471e-01 1.1349e-01 1.0000e-01
1.1482e-01 9.0710e-02 1.0965e-01
1.2589e-01 7.3314e-02 1.2023e-01
1.3804e-01 5.9909e-02 1.3183e-01
1.5136e-01 4.9423e-02 1.4454e-01
1.6596e-01 4.0429e-02 1.5849e-01
1.8197e-01 3.3551e-02 1.7378e-01
1.9953e-01 2.8091e-02 1.9055e-01
2.1878e-01 2.3299e-02 2.0893e-01
2.3988e-01 1.9546e-02 2.2909e-01
2.6303e-01 1.6420e-02 2.5119e-01
2.8840e-01 1.3842e-02 2.7542e-01
3.1623e-01 1.1678e-02 3.0200e-01
3.4674e-01 9.9134e-03 3.3113e-01
3.8019e-01 8.2943e-03 3.6308e-01
4.1687e-01 7.1405e-03 3.9811e-01
4.5709e-01 5.9792e-03 4.3652e-01
5.0119e-01 5.0447e-03 4.7863e-01
5.4954e-01 4.1354e-03 5.2481e-01
6.0256e-01 3.3953e-03 5.7544e-01
6.6069e-01 2.7584e-03 6.3096e-01
7.2444e-01 2.0842e-03 6.9183e-01
7.9433e-01 1.4731e-03 7.5858e-01
8.7096e-01 8.7366e-04 8.3176e-01
9.5499e-01 2.8619e-04 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_16.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 1.1790e+01 1.0000e-04
1.1482e-04 1.1453e+01 1.0965e-04
1.2589e-04 1.1553e+01 1.2023e-04
1.3804e-04 1.1199e+01 1.3183e-04
1.5136e-04 1.0682e+01 1.4454e-04
1.6596e-04 1.0542e+01 1.5849e-04
1.8197e-04 1.0129e+01 1.7378e-04
1.9953e-04 9.8880e+00 1.9055e-04
2.1878e-04 9.4852e+00 2.0893e-04
2.3988e-04 9.1744e+00 2.2909e-04
2.6303e-04 9.1087e+00 2.5119e-04
2.8840e-04 8.8786e+00 2.7542e-04
3.1623e-04 8.5718e+00 3.0200e-04
3.4674e-04 7.9950e+00 3.3113e-04
3.8019e-04 7.9701e+00 3.6308e-04
4.1687e-04 7.4862e+00 3.9811e-04
4.5709e-04 7.1768e+00 4.3652e-04
5.0119e-04 6.8596e+00 4.7863e-04
5.4954e-04 6.6102e+00 5.2481e-04
6.0256e-04 6.3030e+00 5.7544e-04
6.6069e-04 5.9570e+00 6.3096e-04
7.2444e-04 5.7255e+00 6.9183e-04
7.9433e-04 5.4091e+00 7.5858e-04
8.7096e-04 5.1855e+00 8.3176e-04
9.5499e-04 4.7610e+00 9.1201e-04
1.0471e-03 4.5901e+00 1.0000e-03
1.1482e-03 4.3087e+00 1.0965e-03
1.2589e-03 4.0956e+00 1.2023e-03
1.3804e-03 3.8057e+00 1.3183e-03
1.5136e-03 3.5539e+00 1.4454e-03
1.6596e-03 3.3201e+00 1.5849e-03
1.8197e-03 3.1038e+00 1.7378e-03
1.9953e-03 2.9206e+00 1.9055e-03
2.1878e-03 2.7619e+00 2.0893e-03
2.3988e-03 2.5609e+00 2.2909e-03
2.6303e-03 2.3700e+00 2.5119e-03
2.8840e-03 2.2335e+00 2.7542e-03
3.1623e-03 2.0643e+00 3.0200e-03
3.4674e-03 1.9141e+00 3.3113e-03
3.8019e-03 1.7887e+00 3.6308e-03
4.1687e-03 1.6424e+00 3.9811e-03
4.5709e-03 1.5217e+00 4.3652e-03
5.0119e-03 1.4130e+00 4.7863e-03
5.4954e-03 1.3094e+00 5.2481e-03
6.0256e-03 1.2176e+00 5.7544e-03
6.6069e-03 1.1116e+00 6.3096e-03
7.2444e-03 1.0279e+00 6.9183e-03
7.9433e-03 9.4263e-01 7.5858e-03
8.7096e-03 8.8007e-01 8.3176e-03
9.5499e-03 8.0311e-01 9.1201e-03
1.0471e-02 7.3556e-01 1.0000e-02
1.1482e-02 6.7503e-01 1.0965e-02
1.2589e-02 6.2379e-01 1.2023e-02
1.3804e-02 5.6646e-01 1.3183e-02
1.5136e-02 5.1929e-01 1.4454e-02
1.6596e-02 4.7419e-01 1.5849e-02
1.8197e-02 4.3750e-01 1.7378e-02
1.9953e-02 3.9538e-01 1.9055e-02
2.1878e-02 3.5923e-01 2.0893e-02
2.3988e-02 3.2549e-01 2.2909e-02
2.6303e-02 2.9778e-01 2.5119e-02
2.8840e-02 2.7090e-01 2.7542e-02
3.1623e-02 2.4444e-01 3.0200e-02
3.4674e-02 2.2264e-01 3.3113e-02
3.8019e-02 1.9997e-01 3.6308e-02
4.1687e-02 1.8158e-01 3.9811e-02
4.5709e-02 1.6374e-01 4.3652e-02
5.0119e-02 1.4609e-01 4.7863e-02
5.4954e-02 1.3215e-01 5.2481e-02
6.0256e-02 1.1720e-01 5.7544e-02
6.6069e-02 1.0523e-01 6.3096e-02
7.2444e-02 9.2568e-02 6.9183e-02
7.9433e-02 8.4020e-02 7.5858e-02
8.7096e-02 7.4846e-02 8.3176e-02
9.5499e-02 6.5695e-02 9.1201e-02
1.0471e-01 5.8217e-02 1.0000e-01
1.1482e-01 5.1850e-02 1.0965e-01
1.2589e-01 4.5515e-02 1.2023e-01
1.3804e-01 4.0164e-02 1.3183e-01
1.5136e-01 3.5158e-02 1.4454e-01
1.6596e-01 3.0735e-02 1.5849e-01
1.8197e-01 2.6976e-02 1.7378e-01
1.9953e-01 2.3408e-02 1.9055e-01
2.1878e-01 2.0273e-02 2.0893e-01
2.3988e-01 1.7702e-02 2.2909e-01
2.6303e-01 1.5159e-02 2.5119e-01
2.8840e-01 1.3288e-02 2.7542e-01
3.1623e-01 1.1345e-02 3.0200e-01
3.4674e-01 9.7518e-03 3.3113e-01
3.8019e-01 8.1454e-03 3.6308e-01
4.1687e-01 7.0245e-03 3.9811e-01
4.5709e-01 5.9483e-03 4.3652e-01
5.0119e-01 5.0620e-03 4.7863e-01
5.4954e-01 4.1919e-03 5.2481e-01
6.0256e-01 3.4462e-03 5.7544e-01
6.6069e-01 2.7213e-03 6.3096e-01
7.2444e-01 2.0994e-03 6.9183e-01
7.9433e-01 1.4622e-03 7.5858e-01
8.7096e-01 8.8879e-04 8.3176e-01
9.5499e-01 2.7960e-04 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_22.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 9.0525e+03 1.0000e-04
1.1482e-04 8.3738e+03 1.0965e-04
1.2589e-04 7.7342e+03 1.2023e-04
1.3804e-04 7.1369e+03 1.3183e-04
1.5136e-04 6.5865e+03 1.4454e-04
1.6596e-04 6.0588e+03 1.5849e-04
1.8197e-04 5.5762e+03 1.7378e-04
1.9953e-04 5.1263e+03 1.9055e-04
2.1878e-04 4.7095e+03 2.0893e-04
2.3988e-04 4.3136e+03 2.2909e-04
2.6303e-04 3.9555e+03 2.5119e-04
2.8840e-04 3.6168e+03 2.7542e-04
3.1623e-04 3.3062e+03 3.0200e-04
3.4674e-04 3.0179e+03 3.3113e-04
3.8019e-04 2.7493e+03 3.6308e-04
4.1687e-04 2.5048e+03 3.9811e-04
4.5709e-04 2.2778e+03 4.3652e-04
5.0119e-04 2.0688e+03 4.7863e-04
5.4954e-04 1.8739e+03 5.2481e-04
6.0256e-04 1.6994e+03 5.7544e-04
6.6069e-04 1.5359e+03 6.3096e-04
7.2444e-04 1.3897e+03 6.9183e-04
7.9433e-04 1.2528e+03 7.5858e-04
8.7096e-04 1.1278e+03 8.3176e-04
9.5499e-04 1.0139e+03 9.1201e-04
1.0471e-03 9.0953e+02 1.0000e-03
1.1482e-03 8.1455e+02 1.0965e-03
1.2589e-03 7.2963e+02 1.2023e-03
1.3804e-03 6.5118e+02 1.3183e-03
1.5136e-03 5.8103e+02 1.4454e-03
1.6596e-03 5.1678e+02 1.5849e-03
1.8197e-03 4.5937e+02 1.7378e-03
1.9953e-03 4.0704e+02 1.9055e-03
2.1878e-03 3.6036e+02 2.0893e-03
2.3988e-03 3.1875e+02 2.2909e-03
2.6303e-03 2.8087e+02 2.5119e-03
2.8840e-03 2.4710e+02 2.7542e-03
3.1623e-03 2.1698e+02 3.0200e-03
3.4674e-03 1.8993e+02 3.3113e-03
3.8019e-03 1.6619e+02 3.6308e-03
4.1687e-03 1.4489e+02 3.9811e-03
4.5709e-03 1.2629e+02 4.3652e-03
5.0119e-03 1.0955e+02 4.7863e-03
5.4954e-03 9.4902e+01 5.2481e-03
6.0256e-03 8.2064e+01 5.7544e-03
6.6069e-03 7.0815e+01 6.3096e-03
7.2444e-03 6.0798e+01 6.9183e-03
7.9433e-03 5.2261e+01 7.5858e-03
8.7096e-03 4.4736e+01 8.3176e-03
9.5499e-03 3.8178e+01 9.1201e-03
1.0471e-02 3.2531e+01 1.0000e-02
1.1482e-02 2.7636e+01 1.0965e-02
1.2589e-02 2.3381e+01 1.2023e-02
1.3804e-02 1.9781e+01 1.3183e-02
1.5136e-02 1.6665e+01 1.4454e-02
1.6596e-02 1.3989e+01 1.5849e-02
1.8197e-02 1.1705e+01 1.7378e-02
1.9953e-02 9.7554e+00 1.9055e-02
2.1878e-02 8.1214e+00 2.0893e-02
2.3988e-02 6.7172e+00 2.2909e-02
2.6303e-02 5.5549e+00 2.5119e-02
2.8840e-02 4.5764e+00 2.7542e-02
3.1623e-02 3.7389e+00 3.0200e-02
3.4674e-02 3.0512e+00 3.3113e-02
3.8019e-02 2.4780e+00 3.6308e-02
4.1687e-02 2.0043e+00 3.9811e-02
4.5709e-02 1.6165e+00 4.3652e-02
5.0119e-02 1.2955e+00 4.7863e-02
5.4954e-02 1.0330e+00 5.2481e-02
6.0256e-02 8.1697e-01 5.7544e-02
6.6069e-02 6.4663e-01 6.3096e-02
7.2444e-02 5.0419e-01 6.9183e-02
7.9433e-02 3.9314e-01 7.5858e-02
8.7096e-02 3.0421e-01 8.3176e-02
9.5499e-02 2.3260e-01 9.1201e-02
1.0471e-01 1.7830e-01 1.0000e-01
1.1482e-01 1.3528e-01 1.0965e-01
1.2589e-01 1.0140e-01 1.2023e-01
1.3804e-01 7.5396e-02 1.3183e-01
1.5136e-01 5.4761e-02 1.4454e-01
1.6596e-01 4.0092e-02 1.5849e-01
1.8197e-01 2.8852e-02 1.7378e-01
1.9953e-01 2.0373e-02 1.9055e-01
2.1878e-01 1.4160e-02 2.0893e-01
2.3988e-01 9.9506e-03 2.2909e-01
2.6303e-01 6.7540e-03 2.5119e-01
2.8840e-01 4.5467e-03 2.7542e-01
3.1623e-01 2.9988e-03 3.0200e-01
3.4674e-01 1.9206e-03 3.3113e-01
3.8019e-01 1.1776e-03 3.6308e-01
4.1687e-01 7.2023e-04 3.9811e-01
4.5709e-01 4.1984e-04 4.3652e-01
5.0119e-01 2.5893e-04 4.7863e-01
5.4954e-01 1.4061e-04 5.2481e-01
6.0256e-01 7.0809e-05 5.7544e-01
6.6069e-01 3.5116e-05 6.3096e-01
7.2444e-01 1.5471e-05 6.9183e-01
7.9433e-01 6.9310e-06 7.5858e-01
8.7096e-01 1.5803e-06 8.3176e-01
9.5499e-01 6.1766e-07 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/pythia_2212.csv <==
// Scaled by 1.8115942028985507e-08
1.0471e-04 2.4220e+02 1.0000e-04
1.1482e-04 2.3041e+02 1.0965e-04
1.2589e-04 2.1947e+02 1.2023e-04
1.3804e-04 2.0907e+02 1.3183e-04
1.5136e-04 1.9695e+02 1.4454e-04
1.6596e-04 1.8565e+02 1.5849e-04
1.8197e-04 1.7605e+02 1.7378e-04
1.9953e-04 1.6590e+02 1.9055e-04
2.1878e-04 1.5683e+02 2.0893e-04
2.3988e-04 1.4742e+02 2.2909e-04
2.6303e-04 1.3846e+02 2.5119e-04
2.8840e-04 1.3042e+02 2.7542e-04
3.1623e-04 1.2253e+02 3.0200e-04
3.4674e-04 1.1496e+02 3.3113e-04
3.8019e-04 1.0702e+02 3.6308e-04
4.1687e-04 1.0084e+02 3.9811e-04
4.5709e-04 9.3147e+01 4.3652e-04
5.0119e-04 8.7309e+01 4.7863e-04
5.4954e-04 8.1266e+01 5.2481e-04
6.0256e-04 7.5795e+01 5.7544e-04
6.6069e-04 7.0689e+01 6.3096e-04
7.2444e-04 6.5477e+01 6.9183e-04
7.9433e-04 6.1118e+01 7.5858e-04
8.7096e-04 5.6412e+01 8.3176e-04
9.5499e-04 5.2678e+01 9.1201e-04
1.0471e-03 4.8485e+01 1.0000e-03
1.1482e-03 4.5020e+01 1.0965e-03
1.2589e-03 4.1533e+01 1.2023e-03
1.3804e-03 3.8390e+01 1.3183e-03
1.5136e-03 3.5428e+01 1.4454e-03
1.6596e-03 3.2662e+01 1.5849e-03
1.8197e-03 3.0115e+01 1.7378e-03
1.9953e-03 2.7566e+01 1.9055e-03
2.1878e-03 2.5306e+01 2.0893e-03
2.3988e-03 2.3236e+01 2.2909e-03
2.6303e-03 2.1324e+01 2.5119e-03
2.8840e-03 1.9466e+01 2.7542e-03
3.1623e-03 1.7703e+01 3.0200e-03
3.4674e-03 1.6148e+01 3.3113e-03
3.8019e-03 1.4640e+01 3.6308e-03
4.1687e-03 1.3321e+01 3.9811e-03
4.5709e-03 1.2037e+01 4.3652e-03
5.0119e-03 1.0857e+01 4.7863e-03
5.4954e-03 9.8097e+00 5.2481e-03
6.0256e-03 8.8158e+00 5.7544e-03
6.6069e-03 7.8993e+00 6.3096e-03
7.2444e-03 7.0888e+00 6.9183e-03
7.9433e-03 6.2768e+00 7.5858e-03
8.7096e-03 5.5812e+00 8.3176e-03
9.5499e-03 4.9483e+00 9.1201e-03
1.0471e-02 4.3518e+00 1.0000e-02
1.1482e-02 3.8224e+00 1.0965e-02
1.2589e-02 3.3498e+00 1.2023e-02
1.3804e-02 2.9093e+00 1.3183e-02
1.5136e-02 2.5240e+00 1.4454e-02
1.6596e-02 2.1908e+00 1.5849e-02
1.8197e-02 1.8807e+00 1.7378e-02
1.9953e-02 1.6222e+00 1.9055e-02
2.1878e-02 1.3889e+00 2.0893e-02
2.3988e-02 1.1863e+00 2.2909e-02
2.6303e-02 1.0106e+00 2.5119e-02
2.8840e-02 8.6064e-01 2.7542e-02
3.1623e-02 7.2591e-01 3.0200e-02
3.4674e-02 6.0964e-01 3.3113e-02
3.8019e-02 5.1095e-01 3.6308e-02
4.1687e-02 4.2868e-01 3.9811e-02
4.5709e-02 3.5634e-01 4.3652e-02
5.0119e-02 2.9310e-01 4.7863e-02
5.4954e-02 2.4341e-01 5.2481e-02
6.0256e-02 1.9906e-01 5.7544e-02
6.6069e-02 1.6178e-01 6.3096e-02
7.2444e-02 1.3263e-01 6.9183e-02
7.9433e-02 1.0806e-01 7.5858e-02
8.7096e-02 8.5188e-02 8.3176e-02
9.5499e-02 6.9010e-02 9.1201e-02
1.0471e-01 5.4480e-02 1.0000e-01
1.1482e-01 4.2355e-02 1.0965e-01
1.2589e-01 3.3735e-02 1.2023e-01
1.3804e-01 2.5796e-02 1.3183e-01
1.5136e-01 1.9476e-02 1.4454e-01
1.6596e-01 1.4817e-02 1.5849e-01
1.8197e-01 1.1092e-02 1.7378e-01
1.9953e-01 7.9594e-03 1.9055e-01
2.1878e-01 5.9802e-03 2.0893e-01
2.3988e-01 4.2761e-03 2.2909e-01
2.6303e-01 2.9954e-03 2.5119e-01
2.8840e-01 2.1155e-03 2.7542e-01
3.1623e-01 1.3430e-03 3.0200e-01
3.4674e-01 9.1695e-04 3.3113e-01
3.8019e-01 5.8854e-04 3.6308e-01
4.1687e-01 3.5422e-04 3.9811e-01
4.5709e-01 2.1121e-04 4.3652e-01
5.0119e-01 1.0710e-04 4.7863e-01
5.4954e-01 6.2972e-05 5.2481e-01
6.0256e-01 2.4800e-05 5.7544e-01
6.6069e-01 8.9278e-06 6.3096e-01
7.2444e-01 5.4283e-06 6.9183e-01
7.9433e-01 7.4261e-07 7.5858e-01
8.7096e-01 2.2576e-07 8.3176e-01
9.5499e-01 0.0000e+00 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_-11.csv <==
// Scaled by 4.161466098078892e-08
1.0471e-04 7.2767e+03 1.0000e-04
1.1482e-04 6.6613e+03 1.0965e-04
1.2589e-04 6.1000e+03 1.2023e-04
1.3804e-04 5.5769e+03 1.3183e-04
1.5136e-04 5.0992e+03 1.4454e-04
1.6596e-04 4.6406e+03 1.5849e-04
1.8197e-04 4.2347e+03 1.7378e-04
1.9953e-04 3.8513e+03 1.9055e-04
2.1878e-04 3.5044e+03 2.0893e-04
2.3988e-04 3.1744e+03 2.2909e-04
2.6303e-04 2.8841e+03 2.5119e-04
2.8840e-04 2.6102e+03 2.7542e-04
3.1623e-04 2.3629e+03 3.0200e-04
3.4674e-04 2.1326e+03 3.3113e-04
3.8019e-04 1.9263e+03 3.6308e-04
4.1687e-04 1.7321e+03 3.9811e-04
4.5709e-04 1.5590e+03 4.3652e-04
5.0119e-04 1.4008e+03 4.7863e-04
5.4954e-04 1.2579e+03 5.2481e-04
6.0256e-04 1.1238e+03 5.7544e-04
6.6069e-04 1.0059e+03 6.3096e-04
7.2444e-04 8.9741e+02 6.9183e-04
7.9433e-04 8.0162e+02 7.5858e-04
8.7096e-04 7.1225e+02 8.3176e-04
9.5499e-04 6.3240e+02 9.1201e-04
1.0471e-03 5.6171e+02 1.0000e-03
1.1482e-03 4.9697e+02 1.0965e-03
1.2589e-03 4.4010e+02 1.2023e-03
1.3804e-03 3.8825e+02 1.3183e-03
1.5136e-03 3.4161e+02 1.4454e-03
1.6596e-03 3.0062e+02 1.5849e-03
1.8197e-03 2.6391e+02 1.7378e-03
1.9953e-03 2.3092e+02 1.9055e-03
2.1878e-03 2.0203e+02 2.0893e-03
2.3988e-03 1.7619e+02 2.2909e-03
2.6303e-03 1.5350e+02 2.5119e-03
2.8840e-03 1.3353e+02 2.7542e-03
3.1623e-03 1.1625e+02 3.0200e-03
3.4674e-03 1.0042e+02 3.3113e-03
3.8019e-03 8.6912e+01 3.6308e-03
4.1687e-03 7.4718e+01 3.9811e-03
4.5709e-03 6.4444e+01 4.3652e-03
5.0119e-03 5.5360e+01 4.7863e-03
5.4954e-03 4.7445e+01 5.2481e-03
6.0256e-03 4.0551e+01 5.7544e-03
6.6069e-03 3.4668e+01 6.3096e-03
7.2444e-03 2.9569e+01 6.9183e-03
7.9433e-03 2.5048e+01 7.5858e-03
8.7096e-03 2.1351e+01 8.3176e-03
9.5499e-03 1.8057e+01 9.1201e-03
1.0471e-02 1.5212e+01 1.0000e-02
1.1482e-02 1.2870e+01 1.0965e-02
1.2589e-02 1.0815e+01 1.2023e-02
1.3804e-02 9.0950e+00 1.3183e-02
1.5136e-02 7.6124e+00 1.4454e-02
1.6596e-02 6.3875e+00 1.5849e-02
1.8197e-02 5.3253e+00 1.7378e-02
1.9953e-02 4.4353e+00 1.9055e-02
2.1878e-02 3.7084e+00 2.0893e-02
2.3988e-02 3.0754e+00 2.2909e-02
2.6303e-02 2.5679e+00 2.5119e-02
2.8840e-02 2.1273e+00 2.7542e-02
3.1623e-02 1.7639e+00 3.0200e-02
3.4674e-02 1.4663e+00 3.3113e-02
3.8019e-02 1.2118e+00 3.6308e-02
4.1687e-02 1.0138e+00 3.9811e-02
4.5709e-02 8.4272e-01 4.3652e-02
5.0119e-02 7.0422e-01 4.7863e-02
5.4954e-02 5.9104e-01 5.2481e-02
6.0256e-02 4.9811e-01 5.7544e-02
6.6069e-02 4.1654e-01 6.3096e-02
7.2444e-02 3.5242e-01 6.9183e-02
7.9433e-02 3.0466e-01 7.5858e-02
8.7096e-02 2.6507e-01 8.3176e-02
9.5499e-02 2.2857e-01 9.1201e-02
1.0471e-01 2.0085e-01 1.0000e-01
1.1482e-01 1.7884e-01 1.0965e-01
1.2589e-01 1.5913e-01 1.2023e-01
1.3804e-01 1.4476e-01 1.3183e-01
1.5136e-01 1.3241e-01 1.4454e-01
1.6596e-01 1.2305e-01 1.5849e-01
1.8197e-01 1.1435e-01 1.7378e-01
1.9953e-01 1.0948e-01 1.9055e-01
2.1878e-01 1.0465e-01 2.0893e-01
2.3988e-01 1.0105e-01 2.2909e-01
2.6303e-01 9.9345e-02 2.5119e-01
2.8840e-01 9.8652e-02 2.7542e-01
3.1623e-01 9.8970e-02 3.0200e-01
3.4674e-01 1.0102e-01 3.3113e-01
3.8019e-01 1.0359e-01 3.6308e-01
4.1687e-01 1.0800e-01 3.9811e-01
4.5709e-01 1.1478e-01 4.3652e-01
5.0119e-01 1.2375e-01 4.7863e-01
5.4954e-01 1.3596e-01 5.2481e-01
6.0256e-01 1.5190e-01 5.7544e-01
6.6069e-01 1.7575e-01 6.3096e-01
7.2444e-01 2.1101e-01 6.9183e-01
7.9433e-01 2.6923e-01 7.5858e-01
8.7096e-01 3.8871e-01 8.3176e-01
9.5499e-01 9.7280e-01 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_-12.csv <==
// Scaled by 4.161466098078892e-08
1.0471e-04 7.2096e+03 1.0000e-04
1.1482e-04 6.5959e+03 1.0965e-04
1.2589e-04 6.0305e+03 1.2023e-04
1.3804e-04 5.5123e+03 1.3183e-04
1.5136e-04 5.0222e+03 1.4454e-04
1.6596e-04 4.5707e+03 1.5849e-04
1.8197e-04 4.1655e+03 1.7378e-04
1.9953e-04 3.7817e+03 1.9055e-04
2.1878e-04 3.4384e+03 2.0893e-04
2.3988e-04 3.1117e+03 2.2909e-04
2.6303e-04 2.8188e+03 2.5119e-04
2.8840e-04 2.5484e+03 2.7542e-04
3.1623e-04 2.3025e+03 3.0200e-04
3.4674e-04 2.0771e+03 3.3113e-04
3.8019e-04 1.8703e+03 3.6308e-04
4.1687e-04 1.6798e+03 3.9811e-04
4.5709e-04 1.5138e+03 4.3652e-04
5.0119e-04 1.3552e+03 4.7863e-04
5.4954e-04 1.2161e+03 5.2481e-04
6.0256e-04 1.0881e+03 5.7544e-04
6.6069e-04 9.7477e+02 6.3096e-04
7.2444e-04 8.6810e+02 6.9183e-04
7.9433e-04 7.7228e+02 7.5858e-04
8.7096e-04 6.8814e+02 8.3176e-04
9.5499e-04 6.1202e+02 9.1201e-04
1.0471e-03 5.4317e+02 1.0000e-03
1.1482e-03 4.8041e+02 1.0965e-03
1.2589e-03 4.2517e+02 1.2023e-03
1.3804e-03 3.7532e+02 1.3183e-03
1.5136e-03 3.3104e+02 1.4454e-03
1.6596e-03 2.9168e+02 1.5849e-03
1.8197e-03 2.5632e+02 1.7378e-03
1.9953e-03 2.2495e+02 1.9055e-03
2.1878e-03 1.9749e+02 2.0893e-03
2.3988e-03 1.7291e+02 2.2909e-03
2.6303e-03 1.5131e+02 2.5119e-03
2.8840e-03 1.3209e+02 2.7542e-03
3.1623e-03 1.1508e+02 3.0200e-03
3.4674e-03 1.0023e+02 3.3113e-03
3.8019e-03 8.7294e+01 3.6308e-03
4.1687e-03 7.6027e+01 3.9811e-03
4.5709e-03 6.6007e+01 4.3652e-03
5.0119e-03 5.7289e+01 4.7863e-03
5.4954e-03 4.9542e+01 5.2481e-03
6.0256e-03 4.3076e+01 5.7544e-03
6.6069e-03 3.7103e+01 6.3096e-03
7.2444e-03 3.2211e+01 6.9183e-03
7.9433e-03 2.7848e+01 7.5858e-03
8.7096e-03 2.4090e+01 8.3176e-03
9.5499e-03 2.0886e+01 9.1201e-03
1.0471e-02 1.8001e+01 1.0000e-02
1.1482e-02 1.5609e+01 1.0965e-02
1.2589e-02 1.3474e+01 1.2023e-02
1.3804e-02 1.1649e+01 1.3183e-02
1.5136e-02 1.0110e+01 1.4454e-02
1.6596e-02 8.7450e+00 1.5849e-02
1.8197e-02 7.6301e+00 1.7378e-02
1.9953e-02 6.6147e+00 1.9055e-02
2.1878e-02 5.7931e+00 2.0893e-02
2.3988e-02 5.0465e+00 2.2909e-02
2.6303e-02 4.3972e+00 2.5119e-02
2.8840e-02 3.8561e+00 2.7542e-02
3.1623e-02 3.3725e+00 3.0200e-02
3.4674e-02 2.9605e+00 3.3113e-02
3.8019e-02 2.6034e+00 3.6308e-02
4.1687e-02 2.2993e+00 3.9811e-02
4.5709e-02 2.0179e+00 4.3652e-02
5.0119e-02 1.7961e+00 4.7863e-02
5.4954e-02 1.5872e+00 5.2481e-02
6.0256e-02 1.4061e+00 5.7544e-02
6.6069e-02 1.2549e+00 6.3096e-02
7.2444e-02 1.1189e+00 6.9183e-02
7.9433e-02 9.9980e-01 7.5858e-02
8.7096e-02 8.8511e-01 8.3176e-02
9.5499e-02 7.9114e-01 9.1201e-02
1.0471e-01 7.0771e-01 1.0000e-01
1.1482e-01 6.2702e-01 1.0965e-01
1.2589e-01 5.6182e-01 1.2023e-01
1.3804e-01 4.9924e-01 1.3183e-01
1.5136e-01 4.4765e-01 1.4454e-01
1.6596e-01 3.9968e-01 1.5849e-01
1.8197e-01 3.5579e-01 1.7378e-01
1.9953e-01 3.1816e-01 1.9055e-01
2.1878e-01 2.8599e-01 2.0893e-01
2.3988e-01 2.5575e-01 2.2909e-01
2.6303e-01 2.3060e-01 2.5119e-01
2.8840e-01 2.0685e-01 2.7542e-01
3.1623e-01 1.8848e-01 3.0200e-01
3.4674e-01 1.7029e-01 3.3113e-01
3.8019e-01 1.5718e-01 3.6308e-01
4.1687e-01 1.4680e-01 3.9811e-01
4.5709e-01 1.3941e-01 4.3652e-01
5.0119e-01 1.3499e-01 4.7863e-01
5.4954e-01 1.3481e-01 5.2481e-01
6.0256e-01 1.3970e-01 5.7544e-01
6.6069e-01 1.5283e-01 6.3096e-01
7.2444e-01 1.7759e-01 6.9183e-01
7.9433e-01 2.2964e-01 7.5858e-01
8.7096e-01 3.5862e-01 8.3176e-01
9.5499e-01 3.3684e+00 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_-14.csv <==
// Scaled by 4.161466098078892e-08
1.0471e-04 1.3963e+04 1.0000e-04
1.1482e-04 1.2794e+04 1.0965e-04
1.2589e-04 1.1701e+04 1.2023e-04
1.3804e-04 1.0685e+04 1.3183e-04
1.5136e-04 9.7623e+03 1.4454e-04
1.6596e-04 8.8972e+03 1.5849e-04
1.8197e-04 8.1062e+03 1.7378e-04
1.9953e-04 7.3659e+03 1.9055e-04
2.1878e-04 6.6917e+03 2.0893e-04
2.3988e-04 6.0610e+03 2.2909e-04
2.6303e-04 5.5001e+03 2.5119e-04
2.8840e-04 4.9780e+03 2.7542e-04
3.1623e-04 4.4931e+03 3.0200e-04
3.4674e-04 4.0549e+03 3.3113e-04
3.8019e-04 3.6506e+03 3.6308e-04
4.1687e-04 3.2847e+03 3.9811e-04
4.5709e-04 2.9484e+03 4.3652e-04
5.0119e-04 2.6474e+03 4.7863e-04
5.4954e-04 2.3716e+03 5.2481e-04
6.0256e-04 2.1171e+03 5.7544e-04
6.6069e-04 1.8936e+03 6.3096e-04
7.2444e-04 1.6871e+03 6.9183e-04
7.9433e-04 1.5034e+03 7.5858e-04
8.7096e-04 1.3339e+03 8.3176e-04
9.5499e-04 1.1827e+03 9.1201e-04
1.0471e-03 1.0479e+03 1.0000e-03
1.1482e-03 9.2415e+02 1.0965e-03
1.2589e-03 8.1593e+02 1.2023e-03
1.3804e-03 7.1874e+02 1.3183e-03
1.5136e-03 6.3074e+02 1.4454e-03
1.6596e-03 5.5427e+02 1.5849e-03
1.8197e-03 4.8483e+02 1.7378e-03
1.9953e-03 4.2378e+02 1.9055e-03
2.1878e-03 3.6944e+02 2.0893e-03
2.3988e-03 3.2207e+02 2.2909e-03
2.6303e-03 2.8007e+02 2.5119e-03
2.8840e-03 2.4245e+02 2.7542e-03
3.1623e-03 2.0987e+02 3.0200e-03
3.4674e-03 1.8114e+02 3.3113e-03
3.8019e-03 1.5594e+02 3.6308e-03
4.1687e-03 1.3401e+02 3.9811e-03
4.5709e-03 1.1483e+02 4.3652e-03
5.0119e-03 9.8580e+01 4.7863e-03
5.4954e-03 8.3947e+01 5.2481e-03
6.0256e-03 7.1520e+01 5.7544e-03
6.6069e-03 6.0918e+01 6.3096e-03
7.2444e-03 5.1624e+01 6.9183e-03
7.9433e-03 4.3572e+01 7.5858e-03
8.7096e-03 3.6807e+01 8.3176e-03
9.5499e-03 3.0968e+01 9.1201e-03
1.0471e-02 2.5967e+01 1.0000e-02
1.1482e-02 2.1806e+01 1.0965e-02
1.2589e-02 1.8227e+01 1.2023e-02
1.3804e-02 1.5161e+01 1.3183e-02
1.5136e-02 1.2613e+01 1.4454e-02
1.6596e-02 1.0439e+01 1.5849e-02
1.8197e-02 8.6780e+00 1.7378e-02
1.9953e-02 7.1142e+00 1.9055e-02
2.1878e-02 5.8615e+00 2.0893e-02
2.3988e-02 4.8223e+00 2.2909e-02
2.6303e-02 3.9553e+00 2.5119e-02
2.8840e-02 3.2137e+00 2.7542e-02
3.1623e-02 2.6193e+00 3.0200e-02
3.4674e-02 2.1332e+00 3.3113e-02
3.8019e-02 1.7230e+00 3.6308e-02
4.1687e-02 1.3916e+00 3.9811e-02
4.5709e-02 1.1255e+00 4.3652e-02
5.0119e-02 9.0933e-01 4.7863e-02
5.4954e-02 7.3731e-01 5.2481e-02
6.0256e-02 5.9324e-01 5.7544e-02
6.6069e-02 4.7810e-01 6.3096e-02
7.2444e-02 3.8369e-01 6.9183e-02
7.9433e-02 3.0688e-01 7.5858e-02
8.7096e-02 2.4957e-01 8.3176e-02
9.5499e-02 2.0092e-01 9.1201e-02
1.0471e-01 1.6612e-01 1.0000e-01
1.1482e-01 1.3481e-01 1.0965e-01
1.2589e-01 1.1025e-01 1.2023e-01
1.3804e-01 8.9843e-02 1.3183e-01
1.5136e-01 7.4278e-02 1.4454e-01
1.6596e-01 6.1481e-02 1.5849e-01
1.8197e-01 5.0328e-02 1.7378e-01
1.9953e-01 4.2197e-02 1.9055e-01
2.1878e-01 3.4492e-02 2.0893e-01
2.3988e-01 2.8957e-02 2.2909e-01
2.6303e-01 2.4008e-02 2.5119e-01
2.8840e-01 1.9900e-02 2.7542e-01
3.1623e-01 1.6759e-02 3.0200e-01
3.4674e-01 1.3692e-02 3.3113e-01
3.8019e-01 1.1484e-02 3.6308e-01
4.1687e-01 9.2730e-03 3.9811e-01
4.5709e-01 7.3167e-03 4.3652e-01
5.0119e-01 6.0275e-03 4.7863e-01
5.4954e-01 4.7474e-03 5.2481e-01
6.0256e-01 3.6794e-03 5.7544e-01
6.6069e-01 2.7661e-03 6.3096e-01
7.2444e-01 1.9232e-03 6.9183e-01
7.9433e-01 1.2624e-03 7.5858e-01
8.7096e-01 7.0905e-04 8.3176e-01
9.5499e-01 1.9499e-04 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_-16.csv <==
// Scaled by 4.161466098078892e-08
1.0471e-04 1.4547e+01 1.0000e-04
1.1482e-04 1.4208e+01 1.0965e-04
1.2589e-04 1.3885e+01 1.2023e-04
1.3804e-04 1.3541e+01 1.3183e-04
1.5136e-04 1.3466e+01 1.4454e-04
1.6596e-04 1.2774e+01 1.5849e-04
1.8197e-04 1.2764e+01 1.7378e-04
1.9953e-04 1.2499e+01 1.9055e-04
2.1878e-04 1.2343e+01 2.0893e-04
2.3988e-04 1.1677e+01 2.2909e-04
2.6303e-04 1.1527e+01 2.5119e-04
2.8840e-04 1.1131e+01 2.7542e-04
3.1623e-04 1.0742e+01 3.0200e-04
3.4674e-04 1.0339e+01 3.3113e-04
3.8019e-04 1.0080e+01 3.6308e-04
4.1687e-04 9.8298e+00 3.9811e-04
4.5709e-04 9.4870e+00 4.3652e-04
5.0119e-04 9.0784e+00 4.7863e-04
5.4954e-04 8.8580e+00 5.2481e-04
6.0256e-04 8.3510e+00 5.7544e-04
6.6069e-04 7.9988e+00 6.3096e-04
7.2444e-04 7.6715e+00 6.9183e-04
7.9433e-04 7.2457e+00 7.5858e-04
8.7096e-04 6.8636e+00 8.3176e-04
9.5499e-04 6.6298e+00 9.1201e-04
1.0471e-03 6.3270e+00 1.0000e-03
1.1482e-03 6.0035e+00 1.0965e-03
1.2589e-03 5.6938e+00 1.2023e-03
1.3804e-03 5.3549e+00 1.3183e-03
1.5136e-03 5.0396e+00 1.4454e-03
1.6596e-03 4.7702e+00 1.5849e-03
1.8197e-03 4.5884e+00 1.7378e-03
1.9953e-03 4.2613e+00 1.9055e-03
2.1878e-03 4.0122e+00 2.0893e-03
2.3988e-03 3.8238e+00 2.2909e-03
2.6303e-03 3.5574e+00 2.5119e-03
2.8840e-03 3.3268e+00 2.7542e-03
3.1623e-03 3.1050e+00 3.0200e-03
3.4674e-03 2.9020e+00 3.3113e-03
3.8019e-03 2.6993e+00 3.6308e-03
4.1687e-03 2.5551e+00 3.9811e-03
4.5709e-03 2.3200e+00 4.3652e-03
5.0119e-03 2.1763e+00 4.7863e-03
5.4954e-03 2.0335e+00 5.2481e-03
6.0256e-03 1.8958e+00 5.7544e-03
6.6069e-03 1.7433e+00 6.3096e-03
7.2444e-03 1.6058e+00 6.9183e-03
7.9433e-03 1.4983e+00 7.5858e-03
8.7096e-03 1.3819e+00 8.3176e-03
9.5499e-03 1.2746e+00 9.1201e-03
1.0471e-02 1.1809e+00 1.0000e-02
1.1482e-02 1.0709e+00 1.0965e-02
1.2589e-02 9.9524e-01 1.2023e-02
1.3804e-02 9.0386e-01 1.3183e-02
1.5136e-02 8.3431e-01 1.4454e-02
1.6596e-02 7.6389e-01 1.5849e-02
1.8197e-02 7.0324e-01 1.7378e-02
1.9953e-02 6.4874e-01 1.9055e-02
2.1878e-02 5.7982e-01 2.0893e-02
2.3988e-02 5.2995e-01 2.2909e-02
2.6303e-02 4.8801e-01 2.5119e-02
2.8840e-02 4.3753e-01 2.7542e-02
3.1623e-02 3.9862e-01 3.0200e-02
3.4674e-02 3.6378e-01 3.3113e-02
3.8019e-02 3.2815e-01 3.6308e-02
4.1687e-02 2.9884e-01 3.9811e-02
4.5709e-02 2.6646e-01 4.3652e-02
5.0119e-02 2.3807e-01 4.7863e-02
5.4954e-02 2.1518e-01 5.2481e-02
6.0256e-02 1.9192e-01 5.7544e-02
6.6069e-02 1.7241e-01 6.3096e-02
7.2444e-02 1.5271e-01 6.9183e-02
7.9433e-02 1.3669e-01 7.5858e-02
8.7096e-02 1.2123e-01 8.3176e-02
9.5499e-02 1.0757e-01 9.1201e-02
1.0471e-01 9.5902e-02 1.0000e-01
1.1482e-01 8.4499e-02 1.0965e-01
1.2589e-01 7.4160e-02 1.2023e-01
1.3804e-01 6.5328e-02 1.3183e-01
1.5136e-01 5.8246e-02 1.4454e-01
1.6596e-01 4.9790e-02 1.5849e-01
1.8197e-01 4.2930e-02 1.7378e-01
1.9953e-01 3.7557e-02 1.9055e-01
2.1878e-01 3.2253e-02 2.0893e-01
2.3988e-01 2.7490e-02 2.2909e-01
2.6303e-01 2.3474e-02 2.5119e-01
2.8840e-01 1.9920e-02 2.7542e-01
3.1623e-01 1.6822e-02 3.0200e-01
3.4674e-01 1.4032e-02 3.3113e-01
3.8019e-01 1.1448e-02 3.6308e-01
4.1687e-01 9.4562e-03 3.9811e-01
4.5709e-01 7.8758e-03 4.3652e-01
5.0119e-01 6.1419e-03 4.7863e-01
5.4954e-01 4.8818e-03 5.2481e-01
6.0256e-01 3.8624e-03 5.7544e-01
6.6069e-01 2.8274e-03 6.3096e-01
7.2444e-01 1.9926e-03 6.9183e-01
7.9433e-01 1.3180e-03 7.5858e-01
8.7096e-01 7.0795e-04 8.3176e-01
9.5499e-01 1.9582e-04 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_-2212.csv <==
// Scaled by 4.161466098078892e-08
1.0471e-04 4.2859e+02 1.0000e-04
1.1482e-04 4.1076e+02 1.0965e-04
1.2589e-04 3.9230e+02 1.2023e-04
1.3804e-04 3.7345e+02 1.3183e-04
1.5136e-04 3.5558e+02 1.4454e-04
1.6596e-04 3.3955e+02 1.5849e-04
1.8197e-04 3.2212e+02 1.7378e-04
1.9953e-04 3.0517e+02 1.9055e-04
2.1878e-04 2.8825e+02 2.0893e-04
2.3988e-04 2.7252e+02 2.2909e-04
2.6303e-04 2.5634e+02 2.5119e-04
2.8840e-04 2.4078e+02 2.7542e-04
3.1623e-04 2.2735e+02 3.0200e-04
3.4674e-04 2.1327e+02 3.3113e-04
3.8019e-04 1.9975e+02 3.6308e-04
4.1687e-04 1.8642e+02 3.9811e-04
4.5709e-04 1.7457e+02 4.3652e-04
5.0119e-04 1.6278e+02 4.7863e-04
5.4954e-04 1.5178e+02 5.2481e-04
6.0256e-04 1.4184e+02 5.7544e-04
6.6069e-04 1.3200e+02 6.3096e-04
7.2444e-04 1.2141e+02 6.9183e-04
7.9433e-04 1.1329e+02 7.5858e-04
8.7096e-04 1.0398e+02 8.3176e-04
9.5499e-04 9.6780e+01 9.1201e-04
1.0471e-03 8.9065e+01 1.0000e-03
1.1482e-03 8.2238e+01 1.0965e-03
1.2589e-03 7.5721e+01 1.2023e-03
1.3804e-03 6.9385e+01 1.3183e-03
1.5136e-03 6.3807e+01 1.4454e-03
1.6596e-03 5.8441e+01 1.5849e-03
1.8197e-03 5.3593e+01 1.7378e-03
1.9953e-03 4.8971e+01 1.9055e-03
2.1878e-03 4.4776e+01 2.0893e-03
2.3988e-03 4.0770e+01 2.2909e-03
2.6303e-03 3.7220e+01 2.5119e-03
2.8840e-03 3.3716e+01 2.7542e-03
3.1623e-03 3.0517e+01 3.0200e-03
3.4674e-03 2.7849e+01 3.3113e-03
3.8019e-03 2.4893e+01 3.6308e-03
4.1687e-03 2.2535e+01 3.9811e-03
4.5709e-03 2.0307e+01 4.3652e-03
5.0119e-03 1.8294e+01 4.7863e-03
5.4954e-03 1.6343e+01 5.2481e-03
6.0256e-03 1.4651e+01 5.7544e-03
6.6069e-03 1.3059e+01 6.3096e-03
7.2444e-03 1.1572e+01 6.9183e-03
7.9433e-03 1.0311e+01 7.5858e-03
8.7096e-03 9.0772e+00 8.3176e-03
9.5499e-03 8.0326e+00 9.1201e-03
1.0471e-02 7.0516e+00 1.0000e-02
1.1482e-02 6.1622e+00 1.0965e-02
1.2589e-02 5.3743e+00 1.2023e-02
1.3804e-02 4.6812e+00 1.3183e-02
1.5136e-02 4.0425e+00 1.4454e-02
1.6596e-02 3.4889e+00 1.5849e-02
1.8197e-02 2.9910e+00 1.7378e-02
1.9953e-02 2.5614e+00 1.9055e-02
2.1878e-02 2.1947e+00 2.0893e-02
2.3988e-02 1.8779e+00 2.2909e-02
2.6303e-02 1.5836e+00 2.5119e-02
2.8840e-02 1.3340e+00 2.7542e-02
3.1623e-02 1.1329e+00 3.0200e-02
3.4674e-02 9.4756e-01 3.3113e-02
3.8019e-02 7.8899e-01 3.6308e-02
4.1687e-02 6.5514e-01 3.9811e-02
4.5709e-02 5.4557e-01 4.3652e-02
5.0119e-02 4.5018e-01 4.7863e-02
5.4954e-02 3.6866e-01 5.2481e-02
6.0256e-02 3.0447e-01 5.7544e-02
6.6069e-02 2.4815e-01 6.3096e-02
7.2444e-02 1.9890e-01 6.9183e-02
7.9433e-02 1.6032e-01 7.5858e-02
8.7096e-02 1.2593e-01 8.3176e-02
9.5499e-02 1.0048e-01 9.1201e-02
1.0471e-01 8.0150e-02 1.0000e-01
1.1482e-01 6.2499e-02 1.0965e-01
1.2589e-01 4.8542e-02 1.2023e-01
1.3804e-01 3.7639e-02 1.3183e-01
1.5136e-01 2.8497e-02 1.4454e-01
1.6596e-01 2.1546e-02 1.5849e-01
1.8197e-01 1.6092e-02 1.7378e-01
1.9953e-01 1.1489e-02 1.9055e-01
2.1878e-01 8.2422e-03 2.0893e-01
2.3988e-01 5.9274e-03 2.2909e-01
2.6303e-01 4.2355e-03 2.5119e-01
2.8840e-01 2.8678e-03 2.7542e-01
3.1623e-01 1.9023e-03 3.0200e-01
3.4674e-01 1.3148e-03 3.3113e-01
3.8019e-01 8.1314e-04 3.6308e-01
4.1687e-01 4.4619e-04 3.9811e-01
4.5709e-01 2.6200e-04 4.3652e-01
5.0119e-01 1.4521e-04 4.7863e-01
5.4954e-01 7.1829e-05 5.2481e-01
6.0256e-01 3.7599e-05 5.7544e-01
6.6069e-01 2.0396e-05 6.3096e-01
7.2444e-01 6.7653e-06 6.9183e-01
7.9433e-01 1.6827e-06 7.5858e-01
8.7096e-01 5.1151e-07 8.3176e-01
9.5499e-01 0.0000e+00 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_11.csv <==
// Scaled by 4.161466098078892e-08
1.0471e-04 7.2587e+03 1.0000e-04
1.1482e-04 6.6593e+03 1.0965e-04
1.2589e-04 6.1014e+03 1.2023e-04
1.3804e-04 5.5674e+03 1.3183e-04
1.5136e-04 5.0916e+03 1.4454e-04
1.6596e-04 4.6490e+03 1.5849e-04
1.8197e-04 4.2344e+03 1.7378e-04
1.9953e-04 3.8494e+03 1.9055e-04
2.1878e-04 3.4996e+03 2.0893e-04
2.3988e-04 3.1800e+03 2.2909e-04
2.6303e-04 2.8848e+03 2.5119e-04
2.8840e-04 2.6102e+03 2.7542e-04
3.1623e-04 2.3612e+03 3.0200e-04
3.4674e-04 2.1351e+03 3.3113e-04
3.8019e-04 1.9238e+03 3.6308e-04
4.1687e-04 1.7318e+03 3.9811e-04
4.5709e-04 1.5584e+03 4.3652e-04
5.0119e-04 1.3969e+03 4.7863e-04
5.4954e-04 1.2547e+03 5.2481e-04
6.0256e-04 1.1238e+03 5.7544e-04
6.6069e-04 1.0044e+03 6.3096e-04
7.2444e-04 8.9953e+02 6.9183e-04
7.9433e-04 7.9995e+02 7.5858e-04
8.7096e-04 7.1339e+02 8.3176e-04
9.5499e-04 6.3218e+02 9.1201e-04
1.0471e-03 5.6101e+02 1.0000e-03
1.1482e-03 4.9677e+02 1.0965e-03
1.2589e-03 4.3925e+02 1.2023e-03
1.3804e-03 3.8803e+02 1.3183e-03
1.5136e-03 3.4207e+02 1.4454e-03
1.6596e-03 3.0077e+02 1.5849e-03
1.8197e-03 2.6394e+02 1.7378e-03
1.9953e-03 2.3094e+02 1.9055e-03
2.1878e-03 2.0215e+02 2.0893e-03
2.3988e-03 1.7680e+02 2.2909e-03
2.6303e-03 1.5370e+02 2.5119e-03
2.8840e-03 1.3358e+02 2.7542e-03
3.1623e-03 1.1614e+02 3.0200e-03
3.4674e-03 1.0049e+02 3.3113e-03
3.8019e-03 8.7119e+01 3.6308e-03
4.1687e-03 7.4991e+01 3.9811e-03
4.5709e-03 6.4692e+01 4.3652e-03
5.0119e-03 5.5480e+01 4.7863e-03
5.4954e-03 4.7574e+01 5.2481e-03
6.0256e-03 4.0710e+01 5.7544e-03
6.6069e-03 3.4723e+01 6.3096e-03
7.2444e-03 2.9564e+01 6.9183e-03
7.9433e-03 2.5132e+01 7.5858e-03
8.7096e-03 2.1394e+01 8.3176e-03
9.5499e-03 1.8131e+01 9.1201e-03
1.0471e-02 1.5292e+01 1.0000e-02
1.1482e-02 1.2887e+01 1.0965e-02
1.2589e-02 1.0850e+01 1.2023e-02
1.3804e-02 9.1527e+00 1.3183e-02
1.5136e-02 7.6285e+00 1.4454e-02
1.6596e-02 6.4371e+00 1.5849e-02
1.8197e-02 5.3663e+00 1.7378e-02
1.9953e-02 4.4721e+00 1.9055e-02
2.1878e-02 3.7342e+00 2.0893e-02
2.3988e-02 3.1034e+00 2.2909e-02
2.6303e-02 2.5750e+00 2.5119e-02
2.8840e-02 2.1422e+00 2.7542e-02
3.1623e-02 1.7741e+00 3.0200e-02
3.4674e-02 1.4840e+00 3.3113e-02
3.8019e-02 1.2188e+00 3.6308e-02
4.1687e-02 1.0212e+00 3.9811e-02
4.5709e-02 8.4710e-01 4.3652e-02
5.0119e-02 7.1036e-01 4.7863e-02
5.4954e-02 5.9714e-01 5.2481e-02
6.0256e-02 4.9930e-01 5.7544e-02
6.6069e-02 4.2603e-01 6.3096e-02
7.2444e-02 3.5688e-01 6.9183e-02
7.9433e-02 3.0738e-01 7.5858e-02
8.7096e-02 2.6458e-01 8.3176e-02
9.5499e-02 2.2986e-01 9.1201e-02
1.0471e-01 2.0256e-01 1.0000e-01
1.1482e-01 1.8027e-01 1.0965e-01
1.2589e-01 1.5972e-01 1.2023e-01
1.3804e-01 1.4625e-01 1.3183e-01
1.5136e-01 1.3362e-01 1.4454e-01
1.6596e-01 1.2359e-01 1.5849e-01
1.8197e-01 1.1544e-01 1.7378e-01
1.9953e-01 1.1003e-01 1.9055e-01
2.1878e-01 1.0519e-01 2.0893e-01
2.3988e-01 1.0136e-01 2.2909e-01
2.6303e-01 9.9130e-02 2.5119e-01
2.8840e-01 9.9126e-02 2.7542e-01
3.1623e-01 9.9252e-02 3.0200e-01
3.4674e-01 1.0132e-01 3.3113e-01
3.8019e-01 1.0362e-01 3.6308e-01
4.1687e-01 1.0825e-01 3.9811e-01
4.5709e-01 1.1472e-01 4.3652e-01
5.0119e-01 1.2401e-01 4.7863e-01
5.4954e-01 1.3537e-01 5.2481e-01
6.0256e-01 1.5218e-01 5.7544e-01
6.6069e-01 1.7571e-01 6.3096e-01
7.2444e-01 2.1077e-01 6.9183e-01
7.9433e-01 2.6950e-01 7.5858e-01
8.7096e-01 3.8769e-01 8.3176e-01
9.5499e-01 9.7074e-01 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_12.csv <==
// Scaled by 4.161466098078892e-08
1.0471e-04 7.2211e+03 1.0000e-04
1.1482e-04 6.6026e+03 1.0965e-04
1.2589e-04 6.0283e+03 1.2023e-04
1.3804e-04 5.5052e+03 1.3183e-04
1.5136e-04 5.0172e+03 1.4454e-04
1.6596e-04 4.5816e+03 1.5849e-04
1.8197e-04 4.1635e+03 1.7378e-04
1.9953e-04 3.7851e+03 1.9055e-04
2.1878e-04 3.4366e+03 2.0893e-04
2.3988e-04 3.1190e+03 2.2909e-04
2.6303e-04 2.8220e+03 2.5119e-04
2.8840e-04 2.5466e+03 2.7542e-04
3.1623e-04 2.3010e+03 3.0200e-04
3.4674e-04 2.0770e+03 3.3113e-04
3.8019e-04 1.8688e+03 3.6308e-04
4.1687e-04 1.6822e+03 3.9811e-04
4.5709e-04 1.5132e+03 4.3652e-04
5.0119e-04 1.3571e+03 4.7863e-04
5.4954e-04 1.2163e+03 5.2481e-04
6.0256e-04 1.0887e+03 5.7544e-04
6.6069e-04 9.7166e+02 6.3096e-04
7.2444e-04 8.6780e+02 6.9183e-04
7.9433e-04 7.7392e+02 7.5858e-04
8.7096e-04 6.8818e+02 8.3176e-04
9.5499e-04 6.1166e+02 9.1201e-04
1.0471e-03 5.4313e+02 1.0000e-03
1.1482e-03 4.7999e+02 1.0965e-03
1.2589e-03 4.2529e+02 1.2023e-03
1.3804e-03 3.7552e+02 1.3183e-03
1.5136e-03 3.3095e+02 1.4454e-03
1.6596e-03 2.9101e+02 1.5849e-03
1.8197e-03 2.5618e+02 1.7378e-03
1.9953e-03 2.2505e+02 1.9055e-03
2.1878e-03 1.9707e+02 2.0893e-03
2.3988e-03 1.7274e+02 2.2909e-03
2.6303e-03 1.5101e+02 2.5119e-03
2.8840e-03 1.3206e+02 2.7542e-03
3.1623e-03 1.1504e+02 3.0200e-03
3.4674e-03 1.0013e+02 3.3113e-03
3.8019e-03 8.7179e+01 3.6308e-03
4.1687e-03 7.5988e+01 3.9811e-03
4.5709e-03 6.6042e+01 4.3652e-03
5.0119e-03 5.7193e+01 4.7863e-03
5.4954e-03 4.9545e+01 5.2481e-03
6.0256e-03 4.2959e+01 5.7544e-03
6.6069e-03 3.7216e+01 6.3096e-03
7.2444e-03 3.2044e+01 6.9183e-03
7.9433e-03 2.7783e+01 7.5858e-03
8.7096e-03 2.4102e+01 8.3176e-03
9.5499e-03 2.0861e+01 9.1201e-03
1.0471e-02 1.8080e+01 1.0000e-02
1.1482e-02 1.5557e+01 1.0965e-02
1.2589e-02 1.3451e+01 1.2023e-02
1.3804e-02 1.1690e+01 1.3183e-02
1.5136e-02 1.0112e+01 1.4454e-02
1.6596e-02 8.7739e+00 1.5849e-02
1.8197e-02 7.6520e+00 1.7378e-02
1.9953e-02 6.6511e+00 1.9055e-02
2.1878e-02 5.7927e+00 2.0893e-02
2.3988e-02 5.0537e+00 2.2909e-02
2.6303e-02 4.4209e+00 2.5119e-02
2.8840e-02 3.8671e+00 2.7542e-02
3.1623e-02 3.3952e+00 3.0200e-02
3.4674e-02 2.9756e+00 3.3113e-02
3.8019e-02 2.6221e+00 3.6308e-02
4.1687e-02 2.3087e+00 3.9811e-02
4.5709e-02 2.0422e+00 4.3652e-02
5.0119e-02 1.8070e+00 4.7863e-02
5.4954e-02 1.6093e+00 5.2481e-02
6.0256e-02 1.4178e+00 5.7544e-02
6.6069e-02 1.2637e+00 6.3096e-02
7.2444e-02 1.1227e+00 6.9183e-02
7.9433e-02 9.9588e-01 7.5858e-02
8.7096e-02 8.8967e-01 8.3176e-02
9.5499e-02 7.9709e-01 9.1201e-02
1.0471e-01 7.0596e-01 1.0000e-01
1.1482e-01 6.3095e-01 1.0965e-01
1.2589e-01 5.6119e-01 1.2023e-01
1.3804e-01 5.0315e-01 1.3183e-01
1.5136e-01 4.4743e-01 1.4454e-01
1.6596e-01 3.9964e-01 1.5849e-01
1.8197e-01 3.5601e-01 1.7378e-01
1.9953e-01 3.1953e-01 1.9055e-01
2.1878e-01 2.8241e-01 2.0893e-01
2.3988e-01 2.5304e-01 2.2909e-01
2.6303e-01 2.2664e-01 2.5119e-01
2.8840e-01 2.0272e-01 2.7542e-01
3.1623e-01 1.8349e-01 3.0200e-01
3.4674e-01 1.6624e-01 3.3113e-01
3.8019e-01 1.5210e-01 3.6308e-01
4.1687e-01 1.4211e-01 3.9811e-01
4.5709e-01 1.3604e-01 4.3652e-01
5.0119e-01 1.3059e-01 4.7863e-01
5.4954e-01 1.3126e-01 5.2481e-01
6.0256e-01 1.3723e-01 5.7544e-01
6.6069e-01 1.4981e-01 6.3096e-01
7.2444e-01 1.7539e-01 6.9183e-01
7.9433e-01 2.2768e-01 7.5858e-01
8.7096e-01 3.5764e-01 8.3176e-01
9.5499e-01 3.3653e+00 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_14.csv <==
// Scaled by 4.161466098078892e-08
1.0471e-04 1.3959e+04 1.0000e-04
1.1482e-04 1.2777e+04 1.0965e-04
1.2589e-04 1.1685e+04 1.2023e-04
1.3804e-04 1.0697e+04 1.3183e-04
1.5136e-04 9.7537e+03 1.4454e-04
1.6596e-04 8.9023e+03 1.5849e-04
1.8197e-04 8.0982e+03 1.7378e-04
1.9953e-04 7.3714e+03 1.9055e-04
2.1878e-04 6.6854e+03 2.0893e-04
2.3988e-04 6.0649e+03 2.2909e-04
2.6303e-04 5.4955e+03 2.5119e-04
2.8840e-04 4.9781e+03 2.7542e-04
3.1623e-04 4.4960e+03 3.0200e-04
3.4674e-04 4.0547e+03 3.3113e-04
3.8019e-04 3.6530e+03 3.6308e-04
4.1687e-04 3.2848e+03 3.9811e-04
4.5709e-04 2.9495e+03 4.3652e-04
5.0119e-04 2.6469e+03 4.7863e-04
5.4954e-04 2.3699e+03 5.2481e-04
6.0256e-04 2.1171e+03 5.7544e-04
6.6069e-04 1.8941e+03 6.3096e-04
7.2444e-04 1.6885e+03 6.9183e-04
7.9433e-04 1.5027e+03 7.5858e-04
8.7096e-04 1.3320e+03 8.3176e-04
9.5499e-04 1.1825e+03 9.1201e-04
1.0471e-03 1.0455e+03 1.0000e-03
1.1482e-03 9.2472e+02 1.0965e-03
1.2589e-03 8.1643e+02 1.2023e-03
1.3804e-03 7.1881e+02 1.3183e-03
1.5136e-03 6.3188e+02 1.4454e-03
1.6596e-03 5.5463e+02 1.5849e-03
1.8197e-03 4.8545e+02 1.7378e-03
1.9953e-03 4.2406e+02 1.9055e-03
2.1878e-03 3.6987e+02 2.0893e-03
2.3988e-03 3.2195e+02 2.2909e-03
2.6303e-03 2.7950e+02 2.5119e-03
2.8840e-03 2.4225e+02 2.7542e-03
3.1623e-03 2.0971e+02 3.0200e-03
3.4674e-03 1.8105e+02 3.3113e-03
3.8019e-03 1.5611e+02 3.6308e-03
4.1687e-03 1.3427e+02 3.9811e-03
4.5709e-03 1.1492e+02 4.3652e-03
5.0119e-03 9.8493e+01 4.7863e-03
5.4954e-03 8.3951e+01 5.2481e-03
6.0256e-03 7.1579e+01 5.7544e-03
6.6069e-03 6.0801e+01 6.3096e-03
7.2444e-03 5.1649e+01 6.9183e-03
7.9433e-03 4.3684e+01 7.5858e-03
8.7096e-03 3.6805e+01 8.3176e-03
9.5499e-03 3.1020e+01 9.1201e-03
1.0471e-02 2.6098e+01 1.0000e-02
1.1482e-02 2.1839e+01 1.0965e-02
1.2589e-02 1.8229e+01 1.2023e-02
1.3804e-02 1.5195e+01 1.3183e-02
1.5136e-02 1.2621e+01 1.4454e-02
1.6596e-02 1.0484e+01 1.5849e-02
1.8197e-02 8.6540e+00 1.7378e-02
1.9953e-02 7.1378e+00 1.9055e-02
2.1878e-02 5.8800e+00 2.0893e-02
2.3988e-02 4.8292e+00 2.2909e-02
2.6303e-02 3.9498e+00 2.5119e-02
2.8840e-02 3.2272e+00 2.7542e-02
3.1623e-02 2.6240e+00 3.0200e-02
3.4674e-02 2.1425e+00 3.3113e-02
3.8019e-02 1.7293e+00 3.6308e-02
4.1687e-02 1.3946e+00 3.9811e-02
4.5709e-02 1.1357e+00 4.3652e-02
5.0119e-02 9.0942e-01 4.7863e-02
5.4954e-02 7.3877e-01 5.2481e-02
6.0256e-02 5.9224e-01 5.7544e-02
6.6069e-02 4.8104e-01 6.3096e-02
7.2444e-02 3.8207e-01 6.9183e-02
7.9433e-02 3.0956e-01 7.5858e-02
8.7096e-02 2.5105e-01 8.3176e-02
9.5499e-02 2.0280e-01 9.1201e-02
1.0471e-01 1.6370e-01 1.0000e-01
1.1482e-01 1.3205e-01 1.0965e-01
1.2589e-01 1.0741e-01 1.2023e-01
1.3804e-01 8.8000e-02 1.3183e-01
1.5136e-01 7.1774e-02 1.4454e-01
1.6596e-01 5.9889e-02 1.5849e-01
1.8197e-01 4.9122e-02 1.7378e-01
1.9953e-01 4.0677e-02 1.9055e-01
2.1878e-01 3.3508e-02 2.0893e-01
2.3988e-01 2.7830e-02 2.2909e-01
2.6303e-01 2.2966e-02 2.5119e-01
2.8840e-01 1.8572e-02 2.7542e-01
3.1623e-01 1.5691e-02 3.0200e-01
3.4674e-01 1.2805e-02 3.3113e-01
3.8019e-01 1.0254e-02 3.6308e-01
4.1687e-01 8.3847e-03 3.9811e-01
4.5709e-01 6.6100e-03 4.3652e-01
5.0119e-01 5.2660e-03 4.7863e-01
5.4954e-01 4.0426e-03 5.2481e-01
6.0256e-01 3.0426e-03 5.7544e-01
6.6069e-01 2.2240e-03 6.3096e-01
7.2444e-01 1.5807e-03 6.9183e-01
7.9433e-01 9.8475e-04 7.5858e-01
8.7096e-01 5.4620e-04 8.3176e-01
9.5499e-01 1.5601e-04 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_16.csv <==
// Scaled by 4.161466098078892e-08
1.0471e-04 1.4190e+01 1.0000e-04
1.1482e-04 1.4053e+01 1.0965e-04
1.2589e-04 1.3853e+01 1.2023e-04
1.3804e-04 1.3415e+01 1.3183e-04
1.5136e-04 1.3280e+01 1.4454e-04
1.6596e-04 1.2689e+01 1.5849e-04
1.8197e-04 1.2461e+01 1.7378e-04
1.9953e-04 1.2109e+01 1.9055e-04
2.1878e-04 1.2000e+01 2.0893e-04
2.3988e-04 1.1457e+01 2.2909e-04
2.6303e-04 1.1669e+01 2.5119e-04
2.8840e-04 1.1133e+01 2.7542e-04
3.1623e-04 1.0943e+01 3.0200e-04
3.4674e-04 1.0389e+01 3.3113e-04
3.8019e-04 1.0046e+01 3.6308e-04
4.1687e-04 9.8114e+00 3.9811e-04
4.5709e-04 9.3823e+00 4.3652e-04
5.0119e-04 9.2551e+00 4.7863e-04
5.4954e-04 8.7033e+00 5.2481e-04
6.0256e-04 8.4322e+00 5.7544e-04
6.6069e-04 8.1397e+00 6.3096e-04
7.2444e-04 7.8260e+00 6.9183e-04
7.9433e-04 7.3519e+00 7.5858e-04
8.7096e-04 6.9676e+00 8.3176e-04
9.5499e-04 6.6768e+00 9.1201e-04
1.0471e-03 6.3536e+00 1.0000e-03
1.1482e-03 6.0405e+00 1.0965e-03
1.2589e-03 5.7638e+00 1.2023e-03
1.3804e-03 5.4489e+00 1.3183e-03
1.5136e-03 5.2170e+00 1.4454e-03
1.6596e-03 4.8681e+00 1.5849e-03
1.8197e-03 4.5934e+00 1.7378e-03
1.9953e-03 4.2928e+00 1.9055e-03
2.1878e-03 4.0602e+00 2.0893e-03
2.3988e-03 3.7974e+00 2.2909e-03
2.6303e-03 3.5950e+00 2.5119e-03
2.8840e-03 3.3411e+00 2.7542e-03
3.1623e-03 3.1198e+00 3.0200e-03
3.4674e-03 2.9451e+00 3.3113e-03
3.8019e-03 2.7581e+00 3.6308e-03
4.1687e-03 2.5824e+00 3.9811e-03
4.5709e-03 2.3778e+00 4.3652e-03
5.0119e-03 2.2467e+00 4.7863e-03
5.4954e-03 2.0636e+00 5.2481e-03
6.0256e-03 1.9195e+00 5.7544e-03
6.6069e-03 1.7792e+00 6.3096e-03
7.2444e-03 1.6383e+00 6.9183e-03
7.9433e-03 1.5281e+00 7.5858e-03
8.7096e-03 1.4115e+00 8.3176e-03
9.5499e-03 1.2936e+00 9.1201e-03
1.0471e-02 1.1930e+00 1.0000e-02
1.1482e-02 1.1051e+00 1.0965e-02
1.2589e-02 1.0126e+00 1.2023e-02
1.3804e-02 9.2913e-01 1.3183e-02
1.5136e-02 8.5058e-01 1.4454e-02
1.6596e-02 7.7723e-01 1.5849e-02
1.8197e-02 7.1459e-01 1.7378e-02
1.9953e-02 6.5809e-01 1.9055e-02
2.1878e-02 5.9615e-01 2.0893e-02
2.3988e-02 5.3833e-01 2.2909e-02
2.6303e-02 4.8715e-01 2.5119e-02
2.8840e-02 4.4076e-01 2.7542e-02
3.1623e-02 4.0236e-01 3.0200e-02
3.4674e-02 3.6384e-01 3.3113e-02
3.8019e-02 3.2852e-01 3.6308e-02
4.1687e-02 2.9588e-01 3.9811e-02
4.5709e-02 2.6963e-01 4.3652e-02
5.0119e-02 2.4053e-01 4.7863e-02
5.4954e-02 2.1553e-01 5.2481e-02
6.0256e-02 1.9171e-01 5.7544e-02
6.6069e-02 1.7323e-01 6.3096e-02
7.2444e-02 1.5386e-01 6.9183e-02
7.9433e-02 1.3642e-01 7.5858e-02
8.7096e-02 1.2254e-01 8.3176e-02
9.5499e-02 1.0674e-01 9.1201e-02
1.0471e-01 9.5173e-02 1.0000e-01
1.1482e-01 8.4101e-02 1.0965e-01
1.2589e-01 7.3131e-02 1.2023e-01
1.3804e-01 6.3188e-02 1.3183e-01
1.5136e-01 5.6830e-02 1.4454e-01
1.6596e-01 4.8734e-02 1.5849e-01
1.8197e-01 4.2186e-02 1.7378e-01
1.9953e-01 3.5842e-02 1.9055e-01
2.1878e-01 3.0845e-02 2.0893e-01
2.3988e-01 2.6603e-02 2.2909e-01
2.6303e-01 2.2293e-02 2.5119e-01
2.8840e-01 1.8776e-02 2.7542e-01
3.1623e-01 1.5637e-02 3.0200e-01
3.4674e-01 1.3138e-02 3.3113e-01
3.8019e-01 1.0844e-02 3.6308e-01
4.1687e-01 8.4964e-03 3.9811e-01
4.5709e-01 6.8748e-03 4.3652e-01
5.0119e-01 5.4133e-03 4.7863e-01
5.4954e-01 4.3296e-03 5.2481e-01
6.0256e-01 3.1959e-03 5.7544e-01
6.6069e-01 2.2931e-03 6.3096e-01
7.2444e-01 1.6260e-03 6.9183e-01
7.9433e-01 1.0385e-03 7.5858e-01
8.7096e-01 5.4163e-04 8.3176e-01
9.5499e-01 1.5217e-04 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_22.csv <==
// Scaled by 4.1614660980788916e-08
1.0471e-04 1.5141e+04 1.0000e-04
1.1482e-04 1.3971e+04 1.0965e-04
1.2589e-04 1.2915e+04 1.2023e-04
1.3804e-04 1.1897e+04 1.3183e-04
1.5136e-04 1.0968e+04 1.4454e-04
1.6596e-04 1.0081e+04 1.5849e-04
1.8197e-04 9.2623e+03 1.7378e-04
1.9953e-04 8.5016e+03 1.9055e-04
2.1878e-04 7.7828e+03 2.0893e-04
2.3988e-04 7.1313e+03 2.2909e-04
2.6303e-04 6.5149e+03 2.5119e-04
2.8840e-04 5.9565e+03 2.7542e-04
3.1623e-04 5.4301e+03 3.0200e-04
3.4674e-04 4.9456e+03 3.3113e-04
3.8019e-04 4.5026e+03 3.6308e-04
4.1687e-04 4.0870e+03 3.9811e-04
4.5709e-04 3.7114e+03 4.3652e-04
5.0119e-04 3.3636e+03 4.7863e-04
5.4954e-04 3.0440e+03 5.2481e-04
6.0256e-04 2.7573e+03 5.7544e-04
6.6069e-04 2.4833e+03 6.3096e-04
7.2444e-04 2.2390e+03 6.9183e-04
7.9433e-04 2.0156e+03 7.5858e-04
8.7096e-04 1.8086e+03 8.3176e-04
9.5499e-04 1.6213e+03 9.1201e-04
1.0471e-03 1.4562e+03 1.0000e-03
1.1482e-03 1.3022e+03 1.0965e-03
1.2589e-03 1.1617e+03 1.2023e-03
1.3804e-03 1.0354e+03 1.3183e-03
1.5136e-03 9.2240e+02 1.4454e-03
1.6596e-03 8.1979e+02 1.5849e-03
1.8197e-03 7.2726e+02 1.7378e-03
1.9953e-03 6.4395e+02 1.9055e-03
2.1878e-03 5.6909e+02 2.0893e-03
2.3988e-03 5.0260e+02 2.2909e-03
2.6303e-03 4.4216e+02 2.5119e-03
2.8840e-03 3.8832e+02 2.7542e-03
3.1623e-03 3.4134e+02 3.0200e-03
3.4674e-03 2.9902e+02 3.3113e-03
3.8019e-03 2.6154e+02 3.6308e-03
4.1687e-03 2.2767e+02 3.9811e-03
4.5709e-03 1.9848e+02 4.3652e-03
5.0119e-03 1.7251e+02 4.7863e-03
5.4954e-03 1.4947e+02 5.2481e-03
6.0256e-03 1.2941e+02 5.7544e-03
6.6069e-03 1.1168e+02 6.3096e-03
7.2444e-03 9.6238e+01 6.9183e-03
7.9433e-03 8.2576e+01 7.5858e-03
8.7096e-03 7.0952e+01 8.3176e-03
9.5499e-03 6.0745e+01 9.1201e-03
1.0471e-02 5.1921e+01 1.0000e-02
1.1482e-02 4.4224e+01 1.0965e-02
1.2589e-02 3.7668e+01 1.2023e-02
1.3804e-02 3.1950e+01 1.3183e-02
1.5136e-02 2.7072e+01 1.4454e-02
1.6596e-02 2.2827e+01 1.5849e-02
1.8197e-02 1.9302e+01 1.7378e-02
1.9953e-02 1.6185e+01 1.9055e-02
2.1878e-02 1.3622e+01 2.0893e-02
2.3988e-02 1.1399e+01 2.2909e-02
2.6303e-02 9.5375e+00 2.5119e-02
2.8840e-02 7.9598e+00 2.7542e-02
3.1623e-02 6.6302e+00 3.0200e-02
3.4674e-02 5.5312e+00 3.3113e-02
3.8019e-02 4.5874e+00 3.6308e-02
4.1687e-02 3.8046e+00 3.9811e-02
4.5709e-02 3.1561e+00 4.3652e-02
5.0119e-02 2.6110e+00 4.7863e-02
5.4954e-02 2.1770e+00 5.2481e-02
6.0256e-02 1.7955e+00 5.7544e-02
6.6069e-02 1.4888e+00 6.3096e-02
7.2444e-02 1.2302e+00 6.9183e-02
7.9433e-02 1.0214e+00 7.5858e-02
8.7096e-02 8.5336e-01 8.3176e-02
9.5499e-02 7.1081e-01 9.1201e-02
1.0471e-01 5.9548e-01 1.0000e-01
1.1482e-01 4.9938e-01 1.0965e-01
1.2589e-01 4.2041e-01 1.2023e-01
1.3804e-01 3.5273e-01 1.3183e-01
1.5136e-01 3.0091e-01 1.4454e-01
1.6596e-01 2.5411e-01 1.5849e-01
1.8197e-01 2.1925e-01 1.7378e-01
1.9953e-01 1.8737e-01 1.9055e-01
2.1878e-01 1.5996e-01 2.0893e-01
2.3988e-01 1.3858e-01 2.2909e-01
2.6303e-01 1.1954e-01 2.5119e-01
2.8840e-01 1.0295e-01 2.7542e-01
3.1623e-01 8.9555e-02 3.0200e-01
3.4674e-01 7.6661e-02 3.3113e-01
3.8019e-01 6.6734e-02 3.6308e-01
4.1687e-01 5.7268e-02 3.9811e-01
4.5709e-01 4.9628e-02 4.3652e-01
5.0119e-01 4.2631e-02 4.7863e-01
5.4954e-01 3.6037e-02 5.2481e-01
6.0256e-01 3.0497e-02 5.7544e-01
6.6069e-01 2.5465e-02 6.3096e-01
7.2444e-01 2.0695e-02 6.9183e-01
7.9433e-01 1.6464e-02 7.5858e-01
8.7096e-01 1.1636e-02 8.3176e-01
9.5499e-01 5.7162e-03 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/FragmentationFunctions/final_edit/vincia_2212.csv <==
// Scaled by 4.161466098078893e-08
1.0471e-04 4.2708e+02 1.0000e-04
1.1482e-04 4.0786e+02 1.0965e-04
1.2589e-04 3.8989e+02 1.2023e-04
1.3804e-04 3.7287e+02 1.3183e-04
1.5136e-04 3.5683e+02 1.4454e-04
1.6596e-04 3.3795e+02 1.5849e-04
1.8197e-04 3.2112e+02 1.7378e-04
1.9953e-04 3.0435e+02 1.9055e-04
2.1878e-04 2.8875e+02 2.0893e-04
2.3988e-04 2.7085e+02 2.2909e-04
2.6303e-04 2.5686e+02 2.5119e-04
2.8840e-04 2.4161e+02 2.7542e-04
3.1623e-04 2.2731e+02 3.0200e-04
3.4674e-04 2.1442e+02 3.3113e-04
3.8019e-04 1.9918e+02 3.6308e-04
4.1687e-04 1.8717e+02 3.9811e-04
4.5709e-04 1.7374e+02 4.3652e-04
5.0119e-04 1.6320e+02 4.7863e-04
5.4954e-04 1.5238e+02 5.2481e-04
6.0256e-04 1.4145e+02 5.7544e-04
6.6069e-04 1.3114e+02 6.3096e-04
7.2444e-04 1.2112e+02 6.9183e-04
7.9433e-04 1.1248e+02 7.5858e-04
8.7096e-04 1.0477e+02 8.3176e-04
9.5499e-04 9.6579e+01 9.1201e-04
1.0471e-03 8.9180e+01 1.0000e-03
1.1482e-03 8.2238e+01 1.0965e-03
1.2589e-03 7.5722e+01 1.2023e-03
1.3804e-03 6.9476e+01 1.3183e-03
1.5136e-03 6.3732e+01 1.4454e-03
1.6596e-03 5.8669e+01 1.5849e-03
1.8197e-03 5.3699e+01 1.7378e-03
1.9953e-03 4.8931e+01 1.9055e-03
2.1878e-03 4.4577e+01 2.0893e-03
2.3988e-03 4.0917e+01 2.2909e-03
2.6303e-03 3.7134e+01 2.5119e-03
2.8840e-03 3.3799e+01 2.7542e-03
3.1623e-03 3.0511e+01 3.0200e-03
3.4674e-03 2.7631e+01 3.3113e-03
3.8019e-03 2.5194e+01 3.6308e-03
4.1687e-03 2.2572e+01 3.9811e-03
4.5709e-03 2.0411e+01 4.3652e-03
5.0119e-03 1.8262e+01 4.7863e-03
5.4954e-03 1.6384e+01 5.2481e-03
6.0256e-03 1.4661e+01 5.7544e-03
6.6069e-03 1.3075e+01 6.3096e-03
7.2444e-03 1.1627e+01 6.9183e-03
7.9433e-03 1.0312e+01 7.5858e-03
8.7096e-03 9.0989e+00 8.3176e-03
9.5499e-03 8.0526e+00 9.1201e-03
1.0471e-02 7.0549e+00 1.0000e-02
1.1482e-02 6.1705e+00 1.0965e-02
1.2589e-02 5.3998e+00 1.2023e-02
1.3804e-02 4.6797e+00 1.3183e-02
1.5136e-02 4.0580e+00 1.4454e-02
1.6596e-02 3.4823e+00 1.5849e-02
1.8197e-02 3.0147e+00 1.7378e-02
1.9953e-02 2.5793e+00 1.9055e-02
2.1878e-02 2.1945e+00 2.0893e-02
2.3988e-02 1.8678e+00 2.2909e-02
2.6303e-02 1.5865e+00 2.5119e-02
2.8840e-02 1.3472e+00 2.7542e-02
3.1623e-02 1.1281e+00 3.0200e-02
3.4674e-02 9.5031e-01 3.3113e-02
3.8019e-02 7.8412e-01 3.6308e-02
4.1687e-02 6.6113e-01 3.9811e-02
4.5709e-02 5.4451e-01 4.3652e-02
5.0119e-02 4.5161e-01 4.7863e-02
5.4954e-02 3.6876e-01 5.2481e-02
6.0256e-02 3.0205e-01 5.7544e-02
6.6069e-02 2.4603e-01 6.3096e-02
7.2444e-02 1.9699e-01 6.9183e-02
7.9433e-02 1.5708e-01 7.5858e-02
8.7096e-02 1.2644e-01 8.3176e-02
9.5499e-02 1.0002e-01 9.1201e-02
1.0471e-01 7.8724e-02 1.0000e-01
1.1482e-01 6.1371e-02 1.0965e-01
1.2589e-01 4.7369e-02 1.2023e-01
1.3804e-01 3.6111e-02 1.3183e-01
1.5136e-01 2.7191e-02 1.4454e-01
1.6596e-01 2.0523e-02 1.5849e-01
1.8197e-01 1.5112e-02 1.7378e-01
1.9953e-01 1.1135e-02 1.9055e-01
2.1878e-01 7.9231e-03 2.0893e-01
2.3988e-01 5.5887e-03 2.2909e-01
2.6303e-01 3.8537e-03 2.5119e-01
2.8840e-01 2.7048e-03 2.7542e-01
3.1623e-01 1.7994e-03 3.0200e-01
3.4674e-01 1.0534e-03 3.3113e-01
3.8019e-01 6.2261e-04 3.6308e-01
4.1687e-01 4.3959e-04 3.9811e-01
4.5709e-01 2.4403e-04 4.3652e-01
5.0119e-01 1.1438e-04 4.7863e-01
5.4954e-01 5.9891e-05 5.2481e-01
6.0256e-01 2.7008e-05 5.7544e-01
6.6069e-01 8.8688e-06 6.3096e-01
7.2444e-01 4.3801e-06 6.9183e-01
7.9433e-01 5.6091e-07 7.5858e-01
8.7096e-01 0.0000e+00 8.3176e-01
9.5499e-01 0.0000e+00 9.1201e-01
9.5499e-01 0.0000e+00 1.0000e+00


==> figures/SudakovLogs/timings/timings.dat <==
50 5015 6882
62.6407 5044 6938
78.477 5084 6931
98.3171 5130 6988
123.173 5199 7090
154.313 5299 7241
193.325 5296 7303
242.2 5455 7495
303.431 5422 7616
380.143 5524 7838
476.248 5619 8055
596.65 5603 8219
747.491 5646 8512
936.466 5751 8830
1173.22 5849 9089
1469.82 5896 9396
1841.41 5959 9823
2306.95 6145 10197
2890.17 6167 10682
3620.85 6260 11138
4536.24 6324 11514
5683.07 6400 12018
7119.82 6549 12504
8919.81 6730 12954
11174.9 6823 13367
14000 6958 14215


==> figures/eeTop/dat/timings-no-w-decay.dat <==
0.150   1.022  1.060  1.060
0.500   1.005  1.063  1.013
1.500   1.000  0.990  0.974
5.000   1.021  0.888  0.897
15.000   0.993  0.857  0.863

==> figures/eeTop/dat/timings-w-decay.dat <==
0.150   1.004  1.192  1.155
0.500   1.001  1.205  1.144
1.500   1.000  1.192  1.133
5.000   1.009  1.159  1.117
15.000   1.004  1.164  1.110

==> figures/eeTop/dat/vc-eOffshHi.dat <==
            -3          -2.75           -2.5     0.00421474    0.000320441    0.000320441 
            -2          -1.75           -1.5      0.0128878    0.000560341    0.000560341 
          -1.5          -1.25             -1      0.0430488      0.0010241      0.0010241 
            -1          -0.75           -0.5        0.12844     0.00176894     0.00176894 
          -0.5          -0.25              0       0.381373     0.00304816     0.00304816 
             0           0.25            0.5       0.603634     0.00383486     0.00383486 
           0.5           0.75              1       0.743889     0.00425713     0.00425713 
             1           1.25            1.5       0.803066     0.00442321     0.00442321 
           1.5           1.75              2       0.779824     0.00435874     0.00435874 
             2           2.25            2.5       0.644636     0.00396296     0.00396296 
           2.5           2.75              3       0.450928     0.00331449     0.00331449 
             3           3.25            3.5       0.249547     0.00246569     0.00246569 
           3.5           3.75              4       0.111386     0.00164732     0.00164732 
             4           4.25            4.5      0.0316715    0.000878408    0.000878408 
           4.5           4.75              5     0.00397111    0.000311042    0.000311042 
           5.5           5.75              6              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top Hemisphere dN/dlnE (m > m_{0}^{} + 3#Gamma_{0}^{})
SRC = Sequential
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-eOffshLo.dat <==
            -3          -2.75           -2.5     0.00373342    0.000345155    0.000345155 
            -2          -1.75           -1.5      0.0121256    0.000622032    0.000622032 
          -1.5          -1.25             -1      0.0424716     0.00116415     0.00116415 
            -1          -0.75           -0.5       0.129457     0.00203247     0.00203247 
          -0.5          -0.25              0       0.375767     0.00346274     0.00346274 
             0           0.25            0.5       0.632224     0.00449155     0.00449155 
           0.5           0.75              1       0.774445     0.00497114     0.00497114 
             1           1.25            1.5       0.816438     0.00510413     0.00510413 
           1.5           1.75              2       0.754278     0.00490598     0.00490598 
             2           2.25            2.5       0.619524     0.00444621     0.00444621 
           2.5           2.75              3       0.407134     0.00360437     0.00360437 
             3           3.25            3.5       0.211465     0.00259764     0.00259764 
           3.5           3.75              4      0.0893787      0.0016888      0.0016888 
             4           4.25            4.5      0.0230068    0.000856818    0.000856818 
           4.5           4.75              5     0.00213794    0.000261191    0.000261191 
           5.5           5.75              6              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top Hemisphere dN/dlnE (m < m_{0}^{} - 3#Gamma_{0}^{})
SRC = Sequential
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-eOnsh.dat <==
            -3          -2.75           -2.5     0.00419869    0.000108193    0.000108193 
            -2          -1.75           -1.5       0.012373     0.00018573     0.00018573 
          -1.5          -1.25             -1      0.0419646    0.000342047    0.000342047 
            -1          -0.75           -0.5       0.125495    0.000591504    0.000591504 
          -0.5          -0.25              0       0.377681     0.00102614     0.00102614 
             0           0.25            0.5       0.612835     0.00130712     0.00130712 
           0.5           0.75              1       0.756366     0.00145215     0.00145215 
             1           1.25            1.5        0.81537     0.00150772     0.00150772 
           1.5           1.75              2       0.769991     0.00146517     0.00146517 
             2           2.25            2.5       0.632293     0.00132771     0.00132771 
           2.5           2.75              3         0.4315     0.00109682     0.00109682 
             3           3.25            3.5       0.234845    0.000809161    0.000809161 
           3.5           3.75              4      0.0985325    0.000524124    0.000524124 
             4           4.25            4.5      0.0269346    0.000274031    0.000274031 
           4.5           4.75              5     0.00261512    8.53866e-05    8.53866e-05 
           5.5           5.75              6    2.78797e-06    2.78797e-06    2.78797e-06 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top Hemisphere dN/dlnE (on-shell tops)
SRC = Sequential
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-cbT0E.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        263.286       0.414234       0.414234 
          -0.9          -0.85           -0.8        174.319       0.319539       0.319539 
          -0.8          -0.75           -0.7        116.424       0.243894       0.243894 
          -0.7          -0.65           -0.6        80.8425       0.190651       0.190651 
          -0.6          -0.55           -0.5        58.7781       0.153064       0.153064 
          -0.5          -0.45           -0.4        43.2081       0.122777       0.122777 
          -0.4          -0.35           -0.3        33.1659       0.101435       0.101435 
          -0.3          -0.25           -0.2        26.4087      0.0867696      0.0867696 
          -0.2          -0.15           -0.1        21.0164      0.0726217      0.0726217 
          -0.1          -0.05              0        17.4257      0.0631543      0.0631543 
             0           0.05            0.1        14.7718      0.0556973      0.0556973 
           0.1           0.15            0.2        12.8356      0.0493896      0.0493896 
           0.2           0.25            0.3        11.5077      0.0449349      0.0449349 
           0.3           0.35            0.4        10.3989      0.0410252      0.0410252 
           0.4           0.45            0.5        9.88059        0.03839        0.03839 
           0.5           0.55            0.6        9.86457      0.0367601      0.0367601 
           0.6           0.65            0.7        10.7779       0.036961       0.036961 
           0.7           0.75            0.8        14.4141      0.0433286      0.0433286 
           0.8           0.85            0.9        28.6223      0.0671738      0.0671738 
           0.9           0.95              1         1257.6       0.938623       0.938623 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <E> vs cos#beta_{}^{} #color[2]{(#theta_{tb}^{} ~ 0#circ)}
SRC = Sequential
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-cbT90negE.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9         16.206      0.0701446      0.0701446 
          -0.9          -0.85           -0.8         23.869      0.0928937      0.0928937 
          -0.8          -0.75           -0.7        31.3348       0.114474       0.114474 
          -0.7          -0.65           -0.6        40.3534       0.137826       0.137826 
          -0.6          -0.55           -0.5        48.8651       0.158478       0.158478 
          -0.5          -0.45           -0.4        55.7158       0.173121       0.173121 
          -0.4          -0.35           -0.3        61.3147       0.185418       0.185418 
          -0.3          -0.25           -0.2        64.7563       0.192509       0.192509 
          -0.2          -0.15           -0.1        65.8036       0.193546       0.193546 
          -0.1          -0.05              0        64.8285       0.192731       0.192731 
             0           0.05            0.1        62.1138       0.186403       0.186403 
           0.1           0.15            0.2        58.4252       0.178101       0.178101 
           0.2           0.25            0.3        53.8248       0.168234       0.168234 
           0.3           0.35            0.4        48.1047       0.155909       0.155909 
           0.4           0.45            0.5        41.8958       0.141103       0.141103 
           0.5           0.55            0.6        35.4963       0.123936       0.123936 
           0.6           0.65            0.7        29.7513       0.105286       0.105286 
           0.7           0.75            0.8        26.2974      0.0921376      0.0921376 
           0.8           0.85            0.9        25.9704      0.0785302      0.0785302 
           0.9           0.95              1        196.521       0.233614       0.233614 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <E> vs cos#beta_{}^{} #color[4]{(#theta_{tb}^{} ~ 90#circ, tbar hemisphere)}
SRC = Sequential
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-cbT90posE.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        8.28752      0.0425029      0.0425029 
          -0.9          -0.85           -0.8        7.10908      0.0384894      0.0384894 
          -0.8          -0.75           -0.7         6.4774      0.0359963      0.0359963 
          -0.7          -0.65           -0.6        6.04339      0.0336452      0.0336452 
          -0.6          -0.55           -0.5        5.87524      0.0331279      0.0331279 
          -0.5          -0.45           -0.4        5.73478      0.0323505      0.0323505 
          -0.4          -0.35           -0.3        5.67641       0.032114       0.032114 
          -0.3          -0.25           -0.2        5.57891       0.031202       0.031202 
          -0.2          -0.15           -0.1        5.62688      0.0314265      0.0314265 
          -0.1          -0.05              0        5.85883       0.031701       0.031701 
             0           0.05            0.1        6.08094      0.0319143      0.0319143 
           0.1           0.15            0.2        6.39489      0.0324705      0.0324705 
           0.2           0.25            0.3        6.92034      0.0337778      0.0337778 
           0.3           0.35            0.4        7.63061      0.0345661      0.0345661 
           0.4           0.45            0.5        8.58405      0.0369366      0.0369366 
           0.5           0.55            0.6        10.0052      0.0395921      0.0395921 
           0.6           0.65            0.7         12.194      0.0438595      0.0438595 
           0.7           0.75            0.8        16.1577      0.0498593      0.0498593 
           0.8           0.85            0.9        25.2779       0.062428       0.062428 
           0.9           0.95              1        228.437         0.2527         0.2527 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <E> vs cos#beta_{}^{} #color[4]{(#theta_{tb}^{} ~ 90#circ, t hemisphere)}
SRC = Sequential
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-hThetaClu.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        1.27692     0.00357658     0.00357658 
          -0.9          -0.85           -0.8        1.10863     0.00333257     0.00333257 
          -0.8          -0.75           -0.7       0.970019     0.00311729     0.00311729 
          -0.7          -0.65           -0.6       0.853341     0.00292381     0.00292381 
          -0.6          -0.55           -0.5        0.75754      0.0027548      0.0027548 
          -0.5          -0.45           -0.4       0.668281     0.00258742     0.00258742 
          -0.4          -0.35           -0.3       0.599619      0.0024509      0.0024509 
          -0.3          -0.25           -0.2       0.533651     0.00231215     0.00231215 
          -0.2          -0.15           -0.1       0.472412     0.00217544     0.00217544 
          -0.1          -0.05              0       0.424627     0.00206249     0.00206249 
             0           0.05            0.1       0.382712     0.00195805     0.00195805 
           0.1           0.15            0.2       0.343612     0.00185533     0.00185533 
           0.2           0.25            0.3       0.309682     0.00176135     0.00176135 
           0.3           0.35            0.4       0.276843     0.00166535     0.00166535 
           0.4           0.45            0.5       0.241701     0.00155606     0.00155606 
           0.5           0.55            0.6       0.217297     0.00147542     0.00147542 
           0.6           0.65            0.7       0.189778     0.00137883     0.00137883 
           0.7           0.75            0.8       0.164503     0.00128373     0.00128373 
           0.8           0.85            0.9       0.132426     0.00115179     0.00115179 
           0.9           0.95              1      0.0764162    0.000874943    0.000874943 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = cos(#theta_{JJ})
SRC = Sequential
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-hThetaCluNch.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        28.6656       0.116548       0.116548 
          -0.9          -0.85           -0.8        28.4137       0.124012       0.124012 
          -0.8          -0.75           -0.7        28.2097       0.131606       0.131606 
          -0.7          -0.65           -0.6         27.992       0.139258       0.139258 
          -0.6          -0.55           -0.5        27.7174       0.146365       0.146365 
          -0.5          -0.45           -0.4        27.3709       0.153846       0.153846 
          -0.4          -0.35           -0.3        27.1185       0.160958       0.160958 
          -0.3          -0.25           -0.2        26.9299       0.169464       0.169464 
          -0.2          -0.15           -0.1        26.5489       0.177562       0.177562 
          -0.1          -0.05              0        26.2859       0.185416       0.185416 
             0           0.05            0.1        26.0115       0.193313       0.193313 
           0.1           0.15            0.2         25.683       0.201386       0.201386 
           0.2           0.25            0.3        25.2366       0.208516       0.208516 
           0.3           0.35            0.4        24.9526       0.217903       0.217903 
           0.4           0.45            0.5        24.5348       0.229394       0.229394 
           0.5           0.55            0.6        24.0821       0.237385       0.237385 
           0.6           0.65            0.7        23.4358       0.247201       0.247201 
           0.7           0.75            0.8        22.7301       0.257402       0.257402 
           0.8           0.85            0.9        21.6746       0.273534       0.273534 
           0.9           0.95              1         19.855       0.330006       0.330006 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <n_{ch}> vs cos(#theta_{JJ})
SRC = Sequential
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird0-cbT0E.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        261.747       0.414444       0.414444 
          -0.9          -0.85           -0.8        172.426       0.317986       0.317986 
          -0.8          -0.75           -0.7        117.893       0.246715       0.246715 
          -0.7          -0.65           -0.6        81.6188       0.192954       0.192954 
          -0.6          -0.55           -0.5         58.816       0.153265       0.153265 
          -0.5          -0.45           -0.4        43.3845       0.123495       0.123495 
          -0.4          -0.35           -0.3        33.1937       0.101896       0.101896 
          -0.3          -0.25           -0.2        26.0962       0.085293       0.085293 
          -0.2          -0.15           -0.1        21.0602       0.073177       0.073177 
          -0.1          -0.05              0        17.3231      0.0628905      0.0628905 
             0           0.05            0.1         14.627      0.0552802      0.0552802 
           0.1           0.15            0.2        12.6709      0.0488673      0.0488673 
           0.2           0.25            0.3        11.3978      0.0446179      0.0446179 
           0.3           0.35            0.4        10.4805      0.0414389      0.0414389 
           0.4           0.45            0.5        9.94879      0.0386039      0.0386039 
           0.5           0.55            0.6        10.0695      0.0374254      0.0374254 
           0.6           0.65            0.7        11.1841      0.0382465      0.0382465 
           0.7           0.75            0.8        14.8354      0.0445611      0.0445611 
           0.8           0.85            0.9        29.1265      0.0689985      0.0689985 
           0.9           0.95              1        1256.62         0.9408         0.9408 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <E> vs cos#beta_{}^{} #color[2]{(#theta_{tb}^{} ~ 0#circ)}
SRC = Interleaved, #Gamma_{0}^{}
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird0-cbT90negE.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        16.1995      0.0701445      0.0701445 
          -0.9          -0.85           -0.8        24.2568      0.0945949      0.0945949 
          -0.8          -0.75           -0.7        31.8533       0.116206       0.116206 
          -0.7          -0.65           -0.6        39.7631       0.137451       0.137451 
          -0.6          -0.55           -0.5        47.8996       0.157277       0.157277 
          -0.5          -0.45           -0.4        55.3759       0.173731       0.173731 
          -0.4          -0.35           -0.3        61.1897       0.186118       0.186118 
          -0.3          -0.25           -0.2        64.5416       0.192065       0.192065 
          -0.2          -0.15           -0.1        65.7713       0.194056       0.194056 
          -0.1          -0.05              0         64.869       0.192706       0.192706 
             0           0.05            0.1        63.1416       0.188681       0.188681 
           0.1           0.15            0.2        58.7245        0.17977        0.17977 
           0.2           0.25            0.3        53.6278       0.168883       0.168883 
           0.3           0.35            0.4        48.0367       0.156637       0.156637 
           0.4           0.45            0.5        41.9858       0.141214       0.141214 
           0.5           0.55            0.6        35.7081       0.124348       0.124348 
           0.6           0.65            0.7        29.9079       0.106827       0.106827 
           0.7           0.75            0.8        25.9347      0.0909455      0.0909455 
           0.8           0.85            0.9        26.2114      0.0788585      0.0788585 
           0.9           0.95              1        199.693         0.2363         0.2363 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <E> vs cos#beta_{}^{} #color[4]{(#theta_{tb}^{} ~ 90#circ, tbar hemisphere)}
SRC = Interleaved, #Gamma_{0}^{}
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird0-cbT90posE.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        8.18263      0.0424318      0.0424318 
          -0.9          -0.85           -0.8        6.87127      0.0376891      0.0376891 
          -0.8          -0.75           -0.7        6.42243      0.0359289      0.0359289 
          -0.7          -0.65           -0.6         5.9319      0.0337746      0.0337746 
          -0.6          -0.55           -0.5         5.7241      0.0332072      0.0332072 
          -0.5          -0.45           -0.4        5.51797      0.0319506      0.0319506 
          -0.4          -0.35           -0.3        5.50814      0.0319488      0.0319488 
          -0.3          -0.25           -0.2         5.5703      0.0320665      0.0320665 
          -0.2          -0.15           -0.1        5.63946      0.0318033      0.0318033 
          -0.1          -0.05              0        5.77692      0.0316321      0.0316321 
             0           0.05            0.1        5.97929      0.0321596      0.0321596 
           0.1           0.15            0.2        6.29368      0.0324642      0.0324642 
           0.2           0.25            0.3        6.82245      0.0336573      0.0336573 
           0.3           0.35            0.4        7.46973      0.0347684      0.0347684 
           0.4           0.45            0.5        8.38161      0.0369922      0.0369922 
           0.5           0.55            0.6         9.7876      0.0397773      0.0397773 
           0.6           0.65            0.7        11.8677      0.0436574      0.0436574 
           0.7           0.75            0.8        15.6973      0.0500489      0.0500489 
           0.8           0.85            0.9        24.7478       0.062619       0.062619 
           0.9           0.95              1        225.532       0.252011       0.252011 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <E> vs cos#beta_{}^{} #color[4]{(#theta_{tb}^{} ~ 90#circ, t hemisphere)}
SRC = Interleaved, #Gamma_{0}^{}
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird0-hThetaClu.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        1.26226     0.00355602     0.00355602 
          -0.9          -0.85           -0.8        1.09814      0.0033168      0.0033168 
          -0.8          -0.75           -0.7       0.968249     0.00311447     0.00311447 
          -0.7          -0.65           -0.6        0.85214     0.00292177     0.00292177 
          -0.6          -0.55           -0.5       0.756569     0.00275305     0.00275305 
          -0.5          -0.45           -0.4       0.668851     0.00258854     0.00258854 
          -0.4          -0.35           -0.3         0.5957     0.00244289     0.00244289 
          -0.3          -0.25           -0.2       0.530743     0.00230586     0.00230586 
          -0.2          -0.15           -0.1       0.478009     0.00218831     0.00218831 
          -0.1          -0.05              0       0.426867     0.00206793     0.00206793 
             0           0.05            0.1       0.382036     0.00195633     0.00195633 
           0.1           0.15            0.2       0.342475     0.00185227     0.00185227 
           0.2           0.25            0.3       0.306681     0.00175281     0.00175281 
           0.3           0.35            0.4       0.275665     0.00166181     0.00166181 
           0.4           0.45            0.5       0.246312     0.00157085     0.00157085 
           0.5           0.55            0.6       0.221498     0.00148962     0.00148962 
           0.6           0.65            0.7       0.193457     0.00139214     0.00139214 
           0.7           0.75            0.8       0.168673     0.00129991     0.00129991 
           0.8           0.85            0.9       0.138919      0.0011797      0.0011797 
           0.9           0.95              1      0.0867558    0.000932266    0.000932266 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = cos(#theta_{JJ})
SRC = Interleaved, #Gamma_{0}^{}
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird0-hThetaCluNch.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        28.5494       0.116695       0.116695 
          -0.9          -0.85           -0.8        28.2682       0.123944       0.123944 
          -0.8          -0.75           -0.7        27.9681       0.130587       0.130587 
          -0.7          -0.65           -0.6        27.7126       0.137967       0.137967 
          -0.6          -0.55           -0.5        27.4173       0.144897       0.144897 
          -0.5          -0.45           -0.4        27.1164       0.152441       0.152441 
          -0.4          -0.35           -0.3         26.795       0.159629       0.159629 
          -0.3          -0.25           -0.2        26.4935       0.167215       0.167215 
          -0.2          -0.15           -0.1        26.1888       0.174239       0.174239 
          -0.1          -0.05              0         25.778       0.181455       0.181455 
             0           0.05            0.1        25.4889        0.18976        0.18976 
           0.1           0.15            0.2        25.1281       0.197527       0.197527 
           0.2           0.25            0.3        24.7903       0.205908       0.205908 
           0.3           0.35            0.4        24.2623        0.21283        0.21283 
           0.4           0.45            0.5        23.7935        0.22077        0.22077 
           0.5           0.55            0.6        23.3474       0.228406       0.228406 
           0.6           0.65            0.7        22.5263        0.23575        0.23575 
           0.7           0.75            0.8        21.7677       0.244095       0.244095 
           0.8           0.85            0.9        20.6696       0.255415       0.255415 
           0.9           0.95              1        18.2119       0.285934       0.285934 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <n_{ch}> vs cos(#theta_{JJ})
SRC = Interleaved, #Gamma_{0}^{}
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird2-cbT0E.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        261.363       0.414291       0.414291 
          -0.9          -0.85           -0.8        172.739       0.318204       0.318204 
          -0.8          -0.75           -0.7        116.981        0.24458        0.24458 
          -0.7          -0.65           -0.6        81.0726       0.190498       0.190498 
          -0.6          -0.55           -0.5        58.1939       0.151213       0.151213 
          -0.5          -0.45           -0.4        43.1454       0.123139       0.123139 
          -0.4          -0.35           -0.3        33.0594       0.101298       0.101298 
          -0.3          -0.25           -0.2        26.2378       0.085642       0.085642 
          -0.2          -0.15           -0.1        21.1544      0.0728591      0.0728591 
          -0.1          -0.05              0        17.5104      0.0633914      0.0633914 
             0           0.05            0.1        14.8625      0.0555885      0.0555885 
           0.1           0.15            0.2        12.9075      0.0499024      0.0499024 
           0.2           0.25            0.3        11.5918      0.0452235      0.0452235 
           0.3           0.35            0.4        10.5782      0.0412946      0.0412946 
           0.4           0.45            0.5        10.0543      0.0387208      0.0387208 
           0.5           0.55            0.6        10.2075      0.0373058      0.0373058 
           0.6           0.65            0.7        11.3029      0.0383851      0.0383851 
           0.7           0.75            0.8         15.095      0.0447538      0.0447538 
           0.8           0.85            0.9        29.6303      0.0689711      0.0689711 
           0.9           0.95              1        1254.52       0.936322       0.936322 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <E> vs cos#beta_{}^{} #color[2]{(#theta_{tb}^{} ~ 0#circ)}
SRC = Interleaved, P(m)
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird2-cbT90negE.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        16.2167      0.0706439      0.0706439 
          -0.9          -0.85           -0.8        23.6925      0.0923749      0.0923749 
          -0.8          -0.75           -0.7        31.5068        0.11545        0.11545 
          -0.7          -0.65           -0.6        40.0672       0.137935       0.137935 
          -0.6          -0.55           -0.5         48.436       0.157985       0.157985 
          -0.5          -0.45           -0.4        55.3472       0.173406       0.173406 
          -0.4          -0.35           -0.3        60.3372       0.183844       0.183844 
          -0.3          -0.25           -0.2         63.906        0.19049        0.19049 
          -0.2          -0.15           -0.1        65.3759       0.193132       0.193132 
          -0.1          -0.05              0         64.148       0.190754       0.190754 
             0           0.05            0.1        62.0656        0.18638        0.18638 
           0.1           0.15            0.2        58.2958          0.178          0.178 
           0.2           0.25            0.3        54.1894       0.170171       0.170171 
           0.3           0.35            0.4        48.4406       0.156672       0.156672 
           0.4           0.45            0.5        41.7862       0.140765       0.140765 
           0.5           0.55            0.6        35.1417       0.123484       0.123484 
           0.6           0.65            0.7         30.202       0.107763       0.107763 
           0.7           0.75            0.8        26.2747      0.0909922      0.0909922 
           0.8           0.85            0.9        26.4818      0.0785525      0.0785525 
           0.9           0.95              1        202.168       0.237442       0.237442 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <E> vs cos#beta_{}^{} #color[4]{(#theta_{tb}^{} ~ 90#circ, tbar hemisphere)}
SRC = Interleaved, P(m)
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird2-cbT90posE.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        8.24376       0.043213       0.043213 
          -0.9          -0.85           -0.8        6.82262       0.037634       0.037634 
          -0.8          -0.75           -0.7        6.25559      0.0356177      0.0356177 
          -0.7          -0.65           -0.6        5.81069      0.0333362      0.0333362 
          -0.6          -0.55           -0.5        5.71232      0.0332523      0.0332523 
          -0.5          -0.45           -0.4         5.5862      0.0327206      0.0327206 
          -0.4          -0.35           -0.3        5.49802      0.0322616      0.0322616 
          -0.3          -0.25           -0.2        5.42915      0.0314344      0.0314344 
          -0.2          -0.15           -0.1        5.44585      0.0308212      0.0308212 
          -0.1          -0.05              0        5.61978      0.0311106      0.0311106 
             0           0.05            0.1        5.86235      0.0318701      0.0318701 
           0.1           0.15            0.2        6.20899      0.0325215      0.0325215 
           0.2           0.25            0.3         6.7264      0.0339516      0.0339516 
           0.3           0.35            0.4        7.41097      0.0352812      0.0352812 
           0.4           0.45            0.5        8.12717      0.0360872      0.0360872 
           0.5           0.55            0.6        9.49243      0.0390561      0.0390561 
           0.6           0.65            0.7         11.522      0.0430412      0.0430412 
           0.7           0.75            0.8        15.0661      0.0489838      0.0489838 
           0.8           0.85            0.9        24.1662      0.0624072      0.0624072 
           0.9           0.95              1        221.974       0.249377       0.249377 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <E> vs cos#beta_{}^{} #color[4]{(#theta_{tb}^{} ~ 90#circ, t hemisphere)}
SRC = Interleaved, P(m)
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird2-hThetaClu.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        1.25465     0.00354532     0.00354532 
          -0.9          -0.85           -0.8        1.09789     0.00331646     0.00331646 
          -0.8          -0.75           -0.7       0.961265     0.00310324     0.00310324 
          -0.7          -0.65           -0.6       0.843761      0.0029074      0.0029074 
          -0.6          -0.55           -0.5        0.74957     0.00274032     0.00274032 
          -0.5          -0.45           -0.4       0.663695     0.00257857     0.00257857 
          -0.4          -0.35           -0.3       0.592405     0.00243615     0.00243615 
          -0.3          -0.25           -0.2       0.526926     0.00229757     0.00229757 
          -0.2          -0.15           -0.1       0.478068     0.00218846     0.00218846 
          -0.1          -0.05              0       0.425462     0.00206455     0.00206455 
             0           0.05            0.1       0.383907     0.00196113     0.00196113 
           0.1           0.15            0.2       0.345838     0.00186136     0.00186136 
           0.2           0.25            0.3        0.31401     0.00177364     0.00177364 
           0.3           0.35            0.4       0.278315     0.00166979     0.00166979 
           0.4           0.45            0.5       0.250725     0.00158487     0.00158487 
           0.5           0.55            0.6       0.224928     0.00150112     0.00150112 
           0.6           0.65            0.7       0.199853     0.00141498     0.00141498 
           0.7           0.75            0.8       0.172754     0.00131555     0.00131555 
           0.8           0.85            0.9       0.142318     0.00119406     0.00119406 
           0.9           0.95              1        0.09366     0.00096866     0.00096866 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = cos(#theta_{JJ})
SRC = Interleaved, P(m)
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-had-ird2-hThetaCluNch.dat <==
          -1.2          -1.15           -1.1              0              0              0 
            -1          -0.95           -0.9        28.7325       0.117798       0.117798 
          -0.9          -0.85           -0.8        28.4097       0.124545       0.124545 
          -0.8          -0.75           -0.7        28.0778       0.131546       0.131546 
          -0.7          -0.65           -0.6        27.7976        0.13907        0.13907 
          -0.6          -0.55           -0.5        27.4476       0.145705       0.145705 
          -0.5          -0.45           -0.4        27.1229       0.153066       0.153066 
          -0.4          -0.35           -0.3        26.8076       0.160118       0.160118 
          -0.3          -0.25           -0.2        26.4545       0.167568       0.167568 
          -0.2          -0.15           -0.1        26.1313       0.173774       0.173774 
          -0.1          -0.05              0        25.7857       0.181845       0.181845 
             0           0.05            0.1        25.3416       0.188159       0.188159 
           0.1           0.15            0.2        24.9101        0.19494        0.19494 
           0.2           0.25            0.3        24.5664        0.20172        0.20172 
           0.3           0.35            0.4        24.0007       0.209468       0.209468 
           0.4           0.45            0.5         23.589       0.216951       0.216951 
           0.5           0.55            0.6        23.0271       0.223574       0.223574 
           0.6           0.65            0.7        22.2915       0.229625       0.229625 
           0.7           0.75            0.8         21.514       0.238477       0.238477 
           0.8           0.85            0.9        20.1669       0.246495       0.246495 
           0.9           0.95              1        17.7822       0.268904       0.268904 
           1.1           1.15            1.2              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = <n_{ch}> vs cos(#theta_{JJ})
SRC = Interleaved, P(m)
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird0-eOffshHi.dat <==
            -3          -2.75           -2.5     0.00605292    0.000383588    0.000383588 
            -2          -1.75           -1.5      0.0144638    0.000592959    0.000592959 
          -1.5          -1.25             -1      0.0422975     0.00101401     0.00101401 
            -1          -0.75           -0.5       0.119357     0.00170336     0.00170336 
          -0.5          -0.25              0       0.286043     0.00263693     0.00263693 
             0           0.25            0.5       0.525535     0.00357424     0.00357424 
           0.5           0.75              1       0.713467     0.00416457     0.00416457 
             1           1.25            1.5        0.76262     0.00430563     0.00430563 
           1.5           1.75              2       0.732234     0.00421898     0.00421898 
             2           2.25            2.5       0.625761      0.0039002      0.0039002 
           2.5           2.75              3       0.439165     0.00326736     0.00326736 
             3           3.25            3.5       0.246979     0.00245026     0.00245026 
           3.5           3.75              4       0.111189     0.00164405     0.00164405 
             4           4.25            4.5      0.0344701    0.000915385    0.000915385 
           4.5           4.75              5     0.00420545    0.000319734    0.000319734 
           5.5           5.75              6              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top Hemisphere dN/dlnE (m > m_{0}^{} + 3#Gamma_{0}^{})
SRC = Interleaved, #Gamma_{0}^{}
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird0-eOffshLo.dat <==
            -3          -2.75           -2.5     0.00655256    0.000455434    0.000455434 
            -2          -1.75           -1.5      0.0142447    0.000671501    0.000671501 
          -1.5          -1.25             -1      0.0421643     0.00115529     0.00115529 
            -1          -0.75           -0.5       0.114116     0.00190061     0.00190061 
          -0.5          -0.25              0       0.284166     0.00299921     0.00299921 
             0           0.25            0.5       0.539716     0.00413336     0.00413336 
           0.5           0.75              1       0.736514     0.00482848     0.00482848 
             1           1.25            1.5       0.788175     0.00499495     0.00499495 
           1.5           1.75              2       0.728569     0.00480237     0.00480237 
             2           2.25            2.5       0.598024      0.0043509      0.0043509 
           2.5           2.75              3       0.409456     0.00360018     0.00360018 
             3           3.25            3.5       0.223768     0.00266146     0.00266146 
           3.5           3.75              4      0.0927804     0.00171375     0.00171375 
             4           4.25            4.5      0.0261469    0.000909768    0.000909768 
           4.5           4.75              5     0.00221584    0.000264844    0.000264844 
           5.5           5.75              6              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top Hemisphere dN/dlnE (m < m_{0}^{} - 3#Gamma_{0}^{})
SRC = Interleaved, #Gamma_{0}^{}
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird0-eOnsh.dat <==
            -3          -2.75           -2.5     0.00649554    0.000134624    0.000134624 
            -2          -1.75           -1.5      0.0143778    0.000200291    0.000200291 
          -1.5          -1.25             -1      0.0428209    0.000345656    0.000345656 
            -1          -0.75           -0.5       0.118599    0.000575251    0.000575251 
          -0.5          -0.25              0       0.281738    0.000886623    0.000886623 
             0           0.25            0.5       0.536945       0.001224       0.001224 
           0.5           0.75              1       0.727254     0.00142449     0.00142449 
             1           1.25            1.5       0.782522     0.00147763     0.00147763 
           1.5           1.75              2       0.739941     0.00143686     0.00143686 
             2           2.25            2.5       0.611437     0.00130615     0.00130615 
           2.5           2.75              3       0.427193     0.00109176     0.00109176 
             3           3.25            3.5       0.237335    0.000813762    0.000813762 
           3.5           3.75              4       0.101194    0.000531366    0.000531366 
             4           4.25            4.5       0.028683    0.000282897    0.000282897 
           4.5           4.75              5     0.00305525    9.23292e-05    9.23292e-05 
           5.5           5.75              6    2.79018e-06    2.79018e-06    2.79018e-06 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top Hemisphere dN/dlnE (on-shell tops)
SRC = Interleaved, #Gamma_{0}^{}
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird0-qTfsr.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899        3.13788      0.0027819      0.0027819 
     -0.169899      0.0328335       0.235566        2.27921     0.00237091     0.00237091 
      0.235566       0.438299       0.641031        1.68672      0.0020396      0.0020396 
      0.641031       0.843764         1.0465        1.24153     0.00174985     0.00174985 
        1.0465        1.24923        1.45196       0.891327     0.00148266     0.00148266 
       1.45196        1.65469        1.85743        0.70174     0.00131556     0.00131556 
       1.85743        2.06016        2.26289       0.553278     0.00116814     0.00116814 
       2.26289        2.46562        2.66836        0.43656     0.00103764     0.00103764 
       2.66836        2.87109        3.07382       0.341973    0.000918373    0.000918373 
       3.07382        3.27655        3.47929       0.270837    0.000817292    0.000817292 
       3.47929        3.68202        3.88475       0.208696    0.000717432    0.000717432 
       3.88475        4.08748        4.29022       0.166981    0.000641737    0.000641737 
       4.29022        4.49295        4.69568        0.13376    0.000574363    0.000574363 
       4.69568        4.89841        5.10115       0.106754    0.000513116    0.000513116 
       5.10115        5.30388        5.50661      0.0866412    0.000462259    0.000462259 
       5.50661        5.70935        5.91208      0.0717004    0.000420517    0.000420517 
       5.91208        6.11481        6.31754      0.0590507    0.000381624    0.000381624 
       6.31754        6.52028        6.72301      0.0503052    0.000352233    0.000352233 
       6.72301        6.92574        7.12847          0.043    0.000325655    0.000325655 
       7.12847        7.33121        7.53394      0.0366715    0.000300737    0.000300737 
       7.53394        7.73667         7.9394      0.0319238    0.000280596    0.000280596 
        7.9394        8.14214        8.34487      0.0266188    0.000256223    0.000256223 
       8.34487         8.5476        8.75033      0.0216098     0.00023086     0.00023086 
       8.75033        8.95307         9.1558      0.0168399    0.000203795    0.000203795 
        9.1558        9.35853        9.56126      0.0116705    0.000169656    0.000169656 
       9.56126          9.764        9.96673     0.00586734    0.000120294    0.000120294 
       9.96673        10.1695        10.3722    0.000224434     2.3527e-05     2.3527e-05 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = #xi = 2Ln(Q_{T}^{FSR}/GeV)
SRC = Interleaved, #Gamma_{0}^{}
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird0-qTfsrNonTop.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899        3.13788      0.0027819      0.0027819 
     -0.169899      0.0328335       0.235566        2.27921     0.00237091     0.00237091 
      0.235566       0.438299       0.641031        1.62832     0.00200398     0.00200398 
      0.641031       0.843764         1.0465       0.152543    0.000613366    0.000613366 
        1.0465        1.24923        1.45196       0.105338    0.000509702    0.000509702 
       1.45196        1.65469        1.85743      0.0799502    0.000444051    0.000444051 
       1.85743        2.06016        2.26289      0.0607253    0.000386998    0.000386998 
       2.26289        2.46562        2.66836      0.0463714     0.00033818     0.00033818 
       2.66836        2.87109        3.07382      0.0354112    0.000295524    0.000295524 
       3.07382        3.27655        3.47929      0.0264758    0.000255533    0.000255533 
       3.47929        3.68202        3.88475      0.0197502    0.000220703    0.000220703 
       3.88475        4.08748        4.29022      0.0147682    0.000190848    0.000190848 
       4.29022        4.49295        4.69568      0.0109455    0.000164301    0.000164301 
       4.69568        4.89841        5.10115     0.00818319    0.000142064    0.000142064 
       5.10115        5.30388        5.50661     0.00561331    0.000117661    0.000117661 
       5.50661        5.70935        5.91208     0.00408913    0.000100424    0.000100424 
       5.91208        6.11481        6.31754     0.00270553    8.16864e-05    8.16864e-05 
       6.31754        6.52028        6.72301     0.00185713    6.76775e-05    6.76775e-05 
       6.72301        6.92574        7.12847     0.00102598    5.03029e-05    5.03029e-05 
       7.12847        7.33121        7.53394    0.000503126    3.52259e-05    3.52259e-05 
       7.53394        7.73667         7.9394    0.000283625    2.64482e-05    2.64482e-05 
        7.9394        8.14214        8.34487    0.000123315    1.74394e-05    1.74394e-05 
       8.34487         8.5476        8.75033    9.86521e-06    4.93261e-06    4.93261e-06 
       8.75033        8.95307         9.1558     2.4663e-06     2.4663e-06     2.4663e-06 
        9.1558        9.35853        9.56126              0              0              0 
       9.56126          9.764        9.96673              0              0              0 
       9.96673        10.1695        10.3722              0              0              0 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Non-Top Radiators
SRC = Interleaved, #Gamma_{0}^{}
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird0-qTfsrRadT.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899              0              0              0 
     -0.169899      0.0328335       0.235566              0              0              0 
      0.235566       0.438299       0.641031     0.00959145    0.000153803    0.000153803 
      0.641031       0.843764         1.0465       0.190828    0.000686031    0.000686031 
        1.0465        1.24923        1.45196       0.154598    0.000617483    0.000617483 
       1.45196        1.65469        1.85743       0.137743    0.000582852    0.000582852 
       1.85743        2.06016        2.26289       0.124741    0.000554661    0.000554661 
       2.26289        2.46562        2.66836       0.112037    0.000525658    0.000525658 
       2.66836        2.87109        3.07382       0.100911    0.000498877    0.000498877 
       3.07382        3.27655        3.47929      0.0918155    0.000475862    0.000475862 
       3.47929        3.68202        3.88475      0.0815113    0.000448366    0.000448366 
       3.88475        4.08748        4.29022      0.0756465    0.000431934    0.000431934 
       4.29022        4.49295        4.69568      0.0699542    0.000415365    0.000415365 
       4.69568        4.89841        5.10115      0.0635887    0.000396016    0.000396016 
       5.10115        5.30388        5.50661      0.0591444    0.000381927    0.000381927 
       5.50661        5.70935        5.91208      0.0553044     0.00036932     0.00036932 
       5.91208        6.11481        6.31754      0.0497009    0.000350111    0.000350111 
       6.31754        6.52028        6.72301      0.0453701    0.000334509    0.000334509 
       6.72301        6.92574        7.12847      0.0410171    0.000318058    0.000318058 
       7.12847        7.33121        7.53394      0.0359784    0.000297882    0.000297882 
       7.53394        7.73667         7.9394       0.031618    0.000279248    0.000279248 
        7.9394        8.14214        8.34487      0.0264906    0.000255605    0.000255605 
       8.34487         8.5476        8.75033      0.0215999    0.000230807    0.000230807 
       8.75033        8.95307         9.1558      0.0168375     0.00020378     0.00020378 
        9.1558        9.35853        9.56126      0.0116705    0.000169656    0.000169656 
       9.56126          9.764        9.96673     0.00586734    0.000120294    0.000120294 
       9.96673        10.1695        10.3722    0.000224434     2.3527e-05     2.3527e-05 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top-Quark Radiators
SRC = Interleaved, #Gamma_{0}^{}
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird0-qTfsrTopSys.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899              0              0              0 
     -0.169899      0.0328335       0.235566              0              0              0 
      0.235566       0.438299       0.641031      0.0245077    0.000245852    0.000245852 
      0.641031       0.843764         1.0465       0.448394     0.00105161     0.00105161 
        1.0465        1.24923        1.45196       0.314856    0.000881209    0.000881209 
       1.45196        1.65469        1.85743       0.240909    0.000770814    0.000770814 
       1.85743        2.06016        2.26289       0.183024    0.000671858    0.000671858 
       2.26289        2.46562        2.66836       0.139077    0.000585668    0.000585668 
       2.66836        2.87109        3.07382       0.102305    0.000502309    0.000502309 
       3.07382        3.27655        3.47929      0.0761496    0.000433368    0.000433368 
       3.47929        3.68202        3.88475       0.053536    0.000363368    0.000363368 
       3.88475        4.08748        4.29022      0.0380649    0.000306398    0.000306398 
       4.29022        4.49295        4.69568      0.0261083    0.000253754    0.000253754 
       4.69568        4.89841        5.10115      0.0172222    0.000206095    0.000206095 
       5.10115        5.30388        5.50661      0.0108986    0.000163949    0.000163949 
       5.50661        5.70935        5.91208     0.00603504    0.000122001    0.000122001 
       5.91208        6.11481        6.31754     0.00334431    9.08189e-05    9.08189e-05 
       6.31754        6.52028        6.72301     0.00153897    6.16082e-05    6.16082e-05 
       6.72301        6.92574        7.12847    0.000448867    3.32723e-05    3.32723e-05 
       7.12847        7.33121        7.53394    9.12532e-05    1.50019e-05    1.50019e-05 
       7.53394        7.73667         7.9394    7.39891e-06    4.27176e-06    4.27176e-06 
        7.9394        8.14214        8.34487    4.93261e-06    3.48788e-06    3.48788e-06 
       8.34487         8.5476        8.75033              0              0              0 
       8.75033        8.95307         9.1558              0              0              0 
        9.1558        9.35853        9.56126              0              0              0 
       9.56126          9.764        9.96673              0              0              0 
       9.96673        10.1695        10.3722              0              0              0 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top-Decay Resonance Showers
SRC = Interleaved, #Gamma_{0}^{}
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird2-eOffshHi.dat <==
            -3          -2.75           -2.5     0.00536985    0.000361215    0.000361215 
            -2          -1.75           -1.5      0.0130966    0.000564111    0.000564111 
          -1.5          -1.25             -1      0.0419383     0.00100946     0.00100946 
            -1          -0.75           -0.5       0.117335     0.00168849     0.00168849 
          -0.5          -0.25              0        0.27741     0.00259625     0.00259625 
             0           0.25            0.5       0.474199     0.00339442     0.00339442 
           0.5           0.75              1       0.653226     0.00398398     0.00398398 
             1           1.25            1.5       0.748231     0.00426386     0.00426386 
           1.5           1.75              2       0.739606     0.00423921     0.00423921 
             2           2.25            2.5       0.622708      0.0038898      0.0038898 
           2.5           2.75              3       0.445916     0.00329163     0.00329163 
             3           3.25            3.5       0.247475     0.00245217     0.00245217 
           3.5           3.75              4       0.107421     0.00161559     0.00161559 
             4           4.25            4.5      0.0309556     0.00086727     0.00086727 
           4.5           4.75              5     0.00308584    0.000273824    0.000273824 
           5.5           5.75              6              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top Hemisphere dN/dlnE (m > m_{0}^{} + 3#Gamma_{0}^{})
SRC = Interleaved, P(m)
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird2-eOffshLo.dat <==
            -3          -2.75           -2.5     0.00420382    0.000365896    0.000365896 
            -2          -1.75           -1.5      0.0122293    0.000624074    0.000624074 
          -1.5          -1.25             -1      0.0434076     0.00117576     0.00117576 
            -1          -0.75           -0.5       0.124841     0.00199395     0.00199395 
          -0.5          -0.25              0        0.28258     0.00299989     0.00299989 
             0           0.25            0.5       0.486306     0.00393541     0.00393541 
           0.5           0.75              1       0.677325     0.00464444     0.00464444 
             1           1.25            1.5       0.761178     0.00492355     0.00492355 
           1.5           1.75              2       0.746815     0.00487688     0.00487688 
             2           2.25            2.5       0.602325     0.00437976     0.00437976 
           2.5           2.75              3       0.410828     0.00361714     0.00361714 
             3           3.25            3.5       0.219809      0.0026458      0.0026458 
           3.5           3.75              4      0.0893949      0.0016873      0.0016873 
             4           4.25            4.5      0.0223248    0.000843198    0.000843198 
           4.5           4.75              5     0.00216561    0.000262618    0.000262618 
           5.5           5.75              6              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top Hemisphere dN/dlnE (m < m_{0}^{} - 3#Gamma_{0}^{})
SRC = Interleaved, P(m)
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird2-eOnsh.dat <==
            -3          -2.75           -2.5       0.005215    0.000120564    0.000120564 
            -2          -1.75           -1.5      0.0132814    0.000192403    0.000192403 
          -1.5          -1.25             -1      0.0419374    0.000341894    0.000341894 
            -1          -0.75           -0.5       0.119875    0.000578036    0.000578036 
          -0.5          -0.25              0       0.327542    0.000955484    0.000955484 
             0           0.25            0.5        0.58685     0.00127895     0.00127895 
           0.5           0.75              1       0.748075     0.00144399     0.00144399 
             1           1.25            1.5       0.808138     0.00150084     0.00150084 
           1.5           1.75              2       0.765707      0.0014609      0.0014609 
             2           2.25            2.5       0.628423     0.00132348     0.00132348 
           2.5           2.75              3       0.432753     0.00109827     0.00109827 
             3           3.25            3.5       0.236155    0.000811314    0.000811314 
           3.5           3.75              4      0.0983714     0.00052363     0.00052363 
             4           4.25            4.5      0.0276833    0.000277779    0.000277779 
           4.5           4.75              5     0.00269809    8.67198e-05    8.67198e-05 
           5.5           5.75              6    2.78728e-06    2.78728e-06    2.78728e-06 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top Hemisphere dN/dlnE (on-shell tops)
SRC = Interleaved, P(m)
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird2-qTfsr.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899        3.20415     0.00281112     0.00281112 
     -0.169899      0.0328335       0.235566        2.35352     0.00240925     0.00240925 
      0.235566       0.438299       0.641031        1.75541     0.00208072     0.00208072 
      0.641031       0.843764         1.0465        1.31136     0.00179839     0.00179839 
        1.0465        1.24923        1.45196       0.962359     0.00154061     0.00154061 
       1.45196        1.65469        1.85743       0.766976     0.00137535     0.00137535 
       1.85743        2.06016        2.26289        0.61314     0.00122971     0.00122971 
       2.26289        2.46562        2.66836       0.486868     0.00109579     0.00109579 
       2.66836        2.87109        3.07382       0.385239    0.000974739    0.000974739 
       3.07382        3.27655        3.47929       0.305437    0.000867929    0.000867929 
       3.47929        3.68202        3.88475       0.235488    0.000762092    0.000762092 
       3.88475        4.08748        4.29022       0.187163    0.000679412    0.000679412 
       4.29022        4.49295        4.69568       0.147653    0.000603454    0.000603454 
       4.69568        4.89841        5.10115       0.118614    0.000540869    0.000540869 
       5.10115        5.30388        5.50661      0.0951549    0.000484439    0.000484439 
       5.50661        5.70935        5.91208      0.0766626    0.000434825    0.000434825 
       5.91208        6.11481        6.31754      0.0627773    0.000393482    0.000393482 
       6.31754        6.52028        6.72301      0.0524706    0.000359734    0.000359734 
       6.72301        6.92574        7.12847      0.0442701    0.000330429    0.000330429 
       7.12847        7.33121        7.53394      0.0382548    0.000307161    0.000307161 
       7.53394        7.73667         7.9394      0.0321902    0.000281764    0.000281764 
        7.9394        8.14214        8.34487      0.0271121    0.000258586    0.000258586 
       8.34487         8.5476        8.75033      0.0219871    0.000232867    0.000232867 
       8.75033        8.95307         9.1558      0.0168572    0.000203899    0.000203899 
        9.1558        9.35853        9.56126      0.0115522    0.000168793    0.000168793 
       9.56126          9.764        9.96673     0.00593886    0.000121025    0.000121025 
       9.96673        10.1695        10.3722    0.000189905    2.16417e-05    2.16417e-05 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = #xi = 2Ln(Q_{T}^{FSR}/GeV)
SRC = Interleaved, P(m)
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird2-qTfsrNonTop.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899        2.19197     0.00232509     0.00232509 
     -0.169899      0.0328335       0.235566        1.49109     0.00191767     0.00191767 
      0.235566       0.438299       0.641031        1.02553     0.00159037     0.00159037 
      0.641031       0.843764         1.0465        0.69896     0.00131295     0.00131295 
        1.0465        1.24923        1.45196       0.464494     0.00107032     0.00107032 
       1.45196        1.65469        1.85743       0.332241    0.000905211    0.000905211 
       1.85743        2.06016        2.26289       0.238884    0.000767567    0.000767567 
       2.26289        2.46562        2.66836       0.170486    0.000648436    0.000648436 
       2.66836        2.87109        3.07382       0.120361    0.000544835    0.000544835 
       3.07382        3.27655        3.47929      0.0866807    0.000462364    0.000462364 
       3.47929        3.68202        3.88475      0.0611471    0.000388339    0.000388339 
       3.88475        4.08748        4.29022      0.0428841    0.000325216    0.000325216 
       4.29022        4.49295        4.69568      0.0301678    0.000272769    0.000272769 
       4.69568        4.89841        5.10115      0.0213237    0.000229326    0.000229326 
       5.10115        5.30388        5.50661      0.0151061    0.000193019    0.000193019 
       5.50661        5.70935        5.91208      0.0100921    0.000157766    0.000157766 
       5.91208        6.11481        6.31754     0.00668615    0.000128414    0.000128414 
       6.31754        6.52028        6.72301      0.0045454    0.000105879    0.000105879 
       6.72301        6.92574        7.12847     0.00286091    8.39993e-05    8.39993e-05 
       7.12847        7.33121        7.53394     0.00167955    6.43606e-05    6.43606e-05 
       7.53394        7.73667         7.9394    0.000986521    4.93261e-05    4.93261e-05 
        7.9394        8.14214        8.34487    0.000461199    3.37262e-05    3.37262e-05 
       8.34487         8.5476        8.75033    0.000202237    2.23333e-05    2.23333e-05 
       8.75033        8.95307         9.1558    0.000101118     1.5792e-05     1.5792e-05 
        9.1558        9.35853        9.56126    1.97304e-05    6.97576e-06    6.97576e-06 
       9.56126          9.764        9.96673     2.4663e-06     2.4663e-06     2.4663e-06 
       9.96673        10.1695        10.3722              0              0              0 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Non-Top Radiators
SRC = Interleaved, P(m)
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird2-qTfsrRadT.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899       0.143517    0.000594942    0.000594942 
     -0.169899      0.0328335       0.235566       0.143559    0.000595029    0.000595029 
      0.235566       0.438299       0.641031       0.141151    0.000590019    0.000590019 
      0.641031       0.843764         1.0465       0.133385    0.000573557    0.000573557 
        1.0465        1.24923        1.45196        0.12153    0.000547475    0.000547475 
       1.45196        1.65469        1.85743       0.117776    0.000538954    0.000538954 
       1.85743        2.06016        2.26289       0.111901     0.00052534     0.00052534 
       2.26289        2.46562        2.66836       0.104704    0.000508166    0.000508166 
       2.66836        2.87109        3.07382       0.098879    0.000493828    0.000493828 
       3.07382        3.27655        3.47929      0.0908167    0.000473267    0.000473267 
       3.47929        3.68202        3.88475      0.0818985    0.000449429    0.000449429 
       3.88475        4.08748        4.29022      0.0763247    0.000433866    0.000433866 
       4.29022        4.49295        4.69568      0.0696484    0.000414456    0.000414456 
       4.69568        4.89841        5.10115       0.064812    0.000399807    0.000399807 
       5.10115        5.30388        5.50661      0.0592949    0.000382412    0.000382412 
       5.50661        5.70935        5.91208      0.0545842    0.000366908    0.000366908 
       5.91208        6.11481        6.31754      0.0498391    0.000350597    0.000350597 
       6.31754        6.52028        6.72301      0.0449385    0.000332914    0.000332914 
       6.72301        6.92574        7.12847      0.0404671    0.000315918    0.000315918 
       7.12847        7.33121        7.53394      0.0364298    0.000299745    0.000299745 
       7.53394        7.73667         7.9394      0.0311938    0.000277369    0.000277369 
        7.9394        8.14214        8.34487      0.0266509    0.000256377    0.000256377 
       8.34487         8.5476        8.75033      0.0217849    0.000231793    0.000231793 
       8.75033        8.95307         9.1558      0.0167561    0.000203287    0.000203287 
        9.1558        9.35853        9.56126      0.0115324    0.000168649    0.000168649 
       9.56126          9.764        9.96673     0.00593639       0.000121       0.000121 
       9.96673        10.1695        10.3722    0.000189905    2.16417e-05    2.16417e-05 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top-Quark Radiators
SRC = Interleaved, P(m)
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-ird2-qTfsrTopSys.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899       0.432535     0.00103284     0.00103284 
     -0.169899      0.0328335       0.235566       0.358194    0.000939901    0.000939901 
      0.235566       0.438299       0.641031       0.293283    0.000850485    0.000850485 
      0.641031       0.843764         1.0465        0.23807    0.000766259    0.000766259 
        1.0465        1.24923        1.45196       0.186958     0.00067904     0.00067904 
       1.45196        1.65469        1.85743       0.158569    0.000625362    0.000625362 
       1.85743        2.06016        2.26289       0.130435     0.00056718     0.00056718 
       2.26289        2.46562        2.66836       0.105279    0.000509559    0.000509559 
       2.66836        2.87109        3.07382      0.0828555    0.000452047    0.000452047 
       3.07382        3.27655        3.47929      0.0633001    0.000395117    0.000395117 
       3.47929        3.68202        3.88475      0.0460336    0.000336946    0.000336946 
       3.88475        4.08748        4.29022      0.0341016    0.000290008    0.000290008 
       4.29022        4.49295        4.69568      0.0239108     0.00024284     0.00024284 
       4.69568        4.89841        5.10115      0.0160384    0.000198886    0.000198886 
       5.10115        5.30388        5.50661       0.010319     0.00015953     0.00015953 
       5.50661        5.70935        5.91208     0.00603751    0.000122026    0.000122026 
       5.91208        6.11481        6.31754     0.00309274    8.73364e-05    8.73364e-05 
       6.31754        6.52028        6.72301     0.00143292    5.94476e-05    5.94476e-05 
       6.72301        6.92574        7.12847    0.000478463    3.43516e-05    3.43516e-05 
       7.12847        7.33121        7.53394    6.65902e-05    1.28153e-05    1.28153e-05 
       7.53394        7.73667         7.9394    9.86521e-06    4.93261e-06    4.93261e-06 
        7.9394        8.14214        8.34487              0              0              0 
       8.34487         8.5476        8.75033              0              0              0 
       8.75033        8.95307         9.1558              0              0              0 
        9.1558        9.35853        9.56126              0              0              0 
       9.56126          9.764        9.96673              0              0              0 
       9.96673        10.1695        10.3722              0              0              0 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top-Decay Resonance Showers
SRC = Interleaved, P(m)
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-qTfsr.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899        3.30641     0.00285563     0.00285563 
     -0.169899      0.0328335       0.235566        2.34726     0.00240605     0.00240605 
      0.235566       0.438299       0.641031        1.70148      0.0020485      0.0020485 
      0.641031       0.843764         1.0465        1.23965     0.00174853     0.00174853 
        1.0465        1.24923        1.45196        0.89512     0.00148581     0.00148581 
       1.45196        1.65469        1.85743       0.702063     0.00131586     0.00131586 
       1.85743        2.06016        2.26289       0.554462     0.00116939     0.00116939 
       2.26289        2.46562        2.66836       0.436985     0.00103814     0.00103814 
       2.66836        2.87109        3.07382       0.344696    0.000922022    0.000922022 
       3.07382        3.27655        3.47929       0.269883    0.000815851    0.000815851 
       3.47929        3.68202        3.88475       0.209813    0.000719349    0.000719349 
       3.88475        4.08748        4.29022       0.166774    0.000641338    0.000641338 
       4.29022        4.49295        4.69568       0.133407    0.000573605    0.000573605 
       4.69568        4.89841        5.10115       0.107363    0.000514578    0.000514578 
       5.10115        5.30388        5.50661      0.0867054     0.00046243     0.00046243 
       5.50661        5.70935        5.91208      0.0721542    0.000421846    0.000421846 
       5.91208        6.11481        6.31754      0.0598202    0.000384103    0.000384103 
       6.31754        6.52028        6.72301      0.0499994     0.00035116     0.00035116 
       6.72301        6.92574        7.12847      0.0428002    0.000324897    0.000324897 
       7.12847        7.33121        7.53394      0.0372264    0.000303004    0.000303004 
       7.53394        7.73667         7.9394      0.0319855    0.000280866    0.000280866 
        7.9394        8.14214        8.34487      0.0265572    0.000255926    0.000255926 
       8.34487         8.5476        8.75033      0.0217207    0.000231452    0.000231452 
       8.75033        8.95307         9.1558      0.0165292    0.000201906    0.000201906 
        9.1558        9.35853        9.56126       0.011493     0.00016836     0.00016836 
       9.56126          9.764        9.96673     0.00563304    0.000117868    0.000117868 
       9.96673        10.1695        10.3722    0.000214568    2.30041e-05    2.30041e-05 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = #xi = 2Ln(Q_{T}^{FSR}/GeV)
SRC = Sequential
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-qTfsrNonTop.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899       0.459236     0.00106424     0.00106424 
     -0.169899      0.0328335       0.235566       0.312135    0.000877394    0.000877394 
      0.235566       0.438299       0.641031       0.218029    0.000733297    0.000733297 
      0.641031       0.843764         1.0465       0.153074    0.000614431    0.000614431 
        1.0465        1.24923        1.45196       0.106056    0.000511435    0.000511435 
       1.45196        1.65469        1.85743      0.0798466    0.000443763    0.000443763 
       1.85743        2.06016        2.26289      0.0610237    0.000387947    0.000387947 
       2.26289        2.46562        2.66836       0.046512    0.000338693    0.000338693 
       2.66836        2.87109        3.07382       0.034733    0.000292681    0.000292681 
       3.07382        3.27655        3.47929      0.0267619     0.00025691     0.00025691 
       3.47929        3.68202        3.88475      0.0198118    0.000221047    0.000221047 
       3.88475        4.08748        4.29022      0.0148743    0.000191532    0.000191532 
       4.29022        4.49295        4.69568       0.010943    0.000164282    0.000164282 
       4.69568        4.89841        5.10115     0.00762581    0.000137141    0.000137141 
       5.10115        5.30388        5.50661     0.00584514    0.000120066    0.000120066 
       5.50661        5.70935        5.91208     0.00410146    0.000100576    0.000100576 
       5.91208        6.11481        6.31754     0.00270307    8.16492e-05    8.16492e-05 
       6.31754        6.52028        6.72301     0.00170422    6.48314e-05    6.48314e-05 
       6.72301        6.92574        7.12847     0.00112217    5.26081e-05    5.26081e-05 
       7.12847        7.33121        7.53394    0.000554918    3.69946e-05    3.69946e-05 
       7.53394        7.73667         7.9394     0.00027376    2.59841e-05    2.59841e-05 
        7.9394        8.14214        8.34487    0.000108517    1.63596e-05    1.63596e-05 
       8.34487         8.5476        8.75033    2.21967e-05    7.39891e-06    7.39891e-06 
       8.75033        8.95307         9.1558    4.93261e-06    3.48788e-06    3.48788e-06 
        9.1558        9.35853        9.56126              0              0              0 
       9.56126          9.764        9.96673              0              0              0 
       9.96673        10.1695        10.3722              0              0              0 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Non-Top Radiators
SRC = Sequential
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-qTfsrRadT.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899       0.335449    0.000909571    0.000909571 
     -0.169899      0.0328335       0.235566       0.276362    0.000825586    0.000825586 
      0.235566       0.438299       0.641031       0.227529    0.000749103    0.000749103 
      0.641031       0.843764         1.0465       0.189326    0.000683326    0.000683326 
        1.0465        1.24923        1.45196       0.154682     0.00061765     0.00061765 
       1.45196        1.65469        1.85743       0.138064     0.00058353     0.00058353 
       1.85743        2.06016        2.26289        0.12517    0.000555614    0.000555614 
       2.26289        2.46562        2.66836       0.111958    0.000525473    0.000525473 
       2.66836        2.87109        3.07382       0.102041    0.000501661    0.000501661 
       3.07382        3.27655        3.47929      0.0913568    0.000474672    0.000474672 
       3.47929        3.68202        3.88475      0.0825595    0.000451239    0.000451239 
       3.88475        4.08748        4.29022      0.0756563    0.000431962    0.000431962 
       4.29022        4.49295        4.69568       0.069239    0.000413236    0.000413236 
       4.69568        4.89841        5.10115      0.0647553    0.000399632    0.000399632 
       5.10115        5.30388        5.50661      0.0591642    0.000381991    0.000381991 
       5.50661        5.70935        5.91208       0.055223    0.000369048    0.000369048 
       5.91208        6.11481        6.31754      0.0505765    0.000353181    0.000353181 
       6.31754        6.52028        6.72301      0.0454614    0.000334846    0.000334846 
       6.72301        6.92574        7.12847      0.0406373    0.000316582    0.000316582 
       7.12847        7.33121        7.53394       0.036484    0.000299968    0.000299968 
       7.53394        7.73667         7.9394      0.0316994    0.000279607    0.000279607 
        7.9394        8.14214        8.34487      0.0264486    0.000255402    0.000255402 
       8.34487         8.5476        8.75033      0.0216961     0.00023132     0.00023132 
       8.75033        8.95307         9.1558      0.0165218    0.000201861    0.000201861 
        9.1558        9.35853        9.56126       0.011493     0.00016836     0.00016836 
       9.56126          9.764        9.96673     0.00563304    0.000117868    0.000117868 
       9.96673        10.1695        10.3722    0.000214568    2.30041e-05    2.30041e-05 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top-Quark Radiators
SRC = Sequential
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/eeTop/dat/vc-qTfsrTopSys.dat <==
      -2.19722       -1.99449       -1.79176              0              0              0 
      -1.38629       -1.18356      -0.980829              0              0              0 
     -0.980829      -0.778097      -0.575364              0              0              0 
     -0.575364      -0.372632      -0.169899        1.25421     0.00175877     0.00175877 
     -0.169899      0.0328335       0.235566       0.879262     0.00147259     0.00147259 
      0.235566       0.438299       0.641031       0.626535     0.00124307     0.00124307 
      0.641031       0.843764         1.0465       0.448095     0.00105126     0.00105126 
        1.0465        1.24923        1.45196       0.315443     0.00088203     0.00088203 
       1.45196        1.65469        1.85743       0.241989     0.00077254     0.00077254 
       1.85743        2.06016        2.26289       0.183308    0.000672379    0.000672379 
       2.26289        2.46562        2.66836       0.139117    0.000585751    0.000585751 
       2.66836        2.87109        3.07382       0.103373    0.000504924    0.000504924 
       3.07382        3.27655        3.47929      0.0756588    0.000431969    0.000431969 
       3.47929        3.68202        3.88475      0.0540638    0.000365155    0.000365155 
       3.88475        4.08748        4.29022      0.0379293    0.000305851    0.000305851 
       4.29022        4.49295        4.69568      0.0266089    0.000256175    0.000256175 
       4.69568        4.89841        5.10115      0.0173307    0.000206743    0.000206743 
       5.10115        5.30388        5.50661        0.01061    0.000161764    0.000161764 
       5.50661        5.70935        5.91208     0.00633347    0.000124981    0.000124981 
       5.91208        6.11481        6.31754     0.00324566    8.94694e-05    8.94694e-05 
       6.31754        6.52028        6.72301     0.00143539    5.94988e-05    5.94988e-05 
       6.72301        6.92574        7.12847    0.000537654    3.64145e-05    3.64145e-05 
       7.12847        7.33121        7.53394    7.64554e-05    1.37318e-05    1.37318e-05 
       7.53394        7.73667         7.9394    4.93261e-06    3.48788e-06    3.48788e-06 
        7.9394        8.14214        8.34487              0              0              0 
       8.34487         8.5476        8.75033              0              0              0 
       8.75033        8.95307         9.1558     2.4663e-06     2.4663e-06     2.4663e-06 
        9.1558        9.35853        9.56126              0              0              0 
       9.56126          9.764        9.96673              0              0              0 
       9.96673        10.1695        10.3722              0              0              0 
       10.3722        10.5749        10.7777              0              0              0 
       11.1831        11.3859        11.5886              0              0              0 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Top-Decay Resonance Showers
SRC = Sequential
REF = (Parton Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/note_on_yoda_installation.txt <==
To use YODA for the python plotting scripts, I had to install YODA from source, and specify that it should be installed for python3

wget http://www.hepforge.org/archive/yoda/YODA-1.9.1.tar.gz
tar -xvzf YODA-1.9.1.tar.gz 
cd YODA-1.9.1
export PYTHON_VERSION=3
./configure 
make -j8
make install -j8
bash yodaenv.sh

==> figures/ppTop/vp-had-ird0-mTerrH.dat <==
           -24            -23            -22        0.04686    0.000153069    0.000153069 
           -20            -19            -18      0.0061345    5.53828e-05    5.53828e-05 
           -18            -17            -16      0.0067905    5.82688e-05    5.82688e-05 
           -16            -15            -14      0.0075105    6.12801e-05    6.12801e-05 
           -14            -13            -12      0.0083105    6.44612e-05    6.44612e-05 
           -12            -11            -10       0.009282    6.81249e-05    6.81249e-05 
           -10             -9             -8       0.010271    7.16624e-05    7.16624e-05 
            -8             -7             -6        0.01201    7.74919e-05    7.74919e-05 
            -6             -5             -4      0.0137165    8.28146e-05    8.28146e-05 
            -4             -3             -2      0.0152985      8.746e-05      8.746e-05 
            -2             -1              0      0.0159345    8.92595e-05    8.92595e-05 
             0              1              2      0.0147815    8.59695e-05    8.59695e-05 
             2              3              4      0.0119705    7.73644e-05    7.73644e-05 
             4              5              6      0.0094965    6.89075e-05    6.89075e-05 
             6              7              8      0.0074595    6.10717e-05    6.10717e-05 
             8              9             10       0.005918    5.43967e-05    5.43967e-05 
            10             11             12      0.0050525    5.02618e-05    5.02618e-05 
            12             13             14      0.0042505    4.61004e-05    4.61004e-05 
            14             15             16      0.0037175    4.31132e-05    4.31132e-05 
            16             17             18      0.0032025    4.00156e-05    4.00156e-05 
            18             19             20      0.0028565    3.77922e-05    3.77922e-05 
            22             23             24      0.0270705    0.000116341    0.000116341 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Reconstructed #Deltam(t)
SRC = Interleaved, #Gamma_{0}^{}
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-ird0-mWerrH.dat <==
           -12          -11.5            -11       0.053242    0.000230742    0.000230742 
           -10           -9.5             -9       0.009979    9.98949e-05    9.98949e-05 
            -9           -8.5             -8       0.012102    0.000110009    0.000110009 
            -8           -7.5             -7       0.015046    0.000122662    0.000122662 
            -7           -6.5             -6         0.0188    0.000137113    0.000137113 
            -6           -5.5             -5       0.023737    0.000154068    0.000154068 
            -5           -4.5             -4       0.029902    0.000172922    0.000172922 
            -4           -3.5             -3       0.038139    0.000195292    0.000195292 
            -3           -2.5             -2       0.048133    0.000219392    0.000219392 
            -2           -1.5             -1       0.060929    0.000246838    0.000246838 
            -1           -0.5              0       0.074923    0.000273721    0.000273721 
             0            0.5              1       0.074258    0.000272503    0.000272503 
             1            1.5              2       0.058784    0.000242454    0.000242454 
             2            2.5              3       0.046306    0.000215188    0.000215188 
             3            3.5              4       0.036298     0.00019052     0.00019052 
             4            4.5              5       0.028117    0.000167681    0.000167681 
             5            5.5              6       0.022063    0.000148536    0.000148536 
             6            6.5              7       0.017862    0.000133649    0.000133649 
             7            7.5              8       0.014524    0.000120516    0.000120516 
             8            8.5              9       0.011873    0.000108963    0.000108963 
             9            9.5             10        0.00965    9.82344e-05    9.82344e-05 
            11           11.5             12       0.078873    0.000280843    0.000280843 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Reconstructed #Deltam(W)
SRC = Interleaved, #Gamma_{0}^{}
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-ird0-nJetH.dat <==
          -2.5             -2           -1.5              0              0              0 
          -0.5              0            0.5        1.2e-05     3.4641e-06     3.4641e-06 
           0.5              1            1.5       0.001434    3.78682e-05    3.78682e-05 
           1.5              2            2.5       0.030637    0.000175034    0.000175034 
           2.5              3            3.5       0.184377    0.000429391    0.000429391 
           3.5              4            4.5       0.350228    0.000591801    0.000591801 
           4.5              5            5.5       0.255289    0.000505261    0.000505261 
           5.5              6            6.5       0.119483    0.000345663    0.000345663 
           6.5              7            7.5       0.042455    0.000206046    0.000206046 
           7.5              8            8.5       0.012365    0.000111198    0.000111198 
           8.5              9            9.5       0.002962    5.44243e-05    5.44243e-05 
           9.5             10           10.5       0.000631    2.51197e-05    2.51197e-05 
          11.5             12           12.5       0.000127    1.12694e-05    1.12694e-05 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Jet multiplicity
SRC = Interleaved, #Gamma_{0}^{}
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-ird0-nchCH.dat <==
           -21            -16            -11              0              0              0 
            -1              4              9        5.4e-06    1.03923e-06    1.03923e-06 
             9             14             19      0.0001622    5.69561e-06    5.69561e-06 
            19             24             29      0.0017352     1.8629e-05     1.8629e-05 
            29             34             39      0.0091786    4.28453e-05    4.28453e-05 
            39             44             49       0.023458    6.84953e-05    6.84953e-05 
            49             54             59      0.0358288    8.46508e-05    8.46508e-05 
            59             64             69       0.039354    8.87175e-05    8.87175e-05 
            69             74             79      0.0340604    8.25353e-05    8.25353e-05 
            79             84             89      0.0248592    7.05113e-05    7.05113e-05 
            89             94             99      0.0155014    5.56802e-05    5.56802e-05 
            99            104            109       0.008488    4.12019e-05    4.12019e-05 
           109            114            119       0.004186    2.89344e-05    2.89344e-05 
           119            124            129      0.0018854    1.94185e-05    1.94185e-05 
           129            134            139      0.0008148    1.27656e-05    1.27656e-05 
           139            144            149       0.000311     7.8867e-06     7.8867e-06 
           149            154            159       0.000115    4.79583e-06    4.79583e-06 
           159            164            169       3.62e-05    2.69072e-06    2.69072e-06 
           169            174            179       1.34e-05    1.63707e-06    1.63707e-06 
           179            184            189        4.4e-06    9.38083e-07    9.38083e-07 
           189            194            199        1.4e-06     5.2915e-07     5.2915e-07 
           209            214            219        1.2e-06    4.89898e-07    4.89898e-07 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Charged multiplicity (|#eta|<2.5,p_{T}^{}>0.5 GeV)
SRC = Interleaved, #Gamma_{0}^{}
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-ird2-mTerrH.dat <==
           -24            -23            -22      0.0469175    0.000153162    0.000153162 
           -20            -19            -18      0.0061885     5.5626e-05     5.5626e-05 
           -18            -17            -16       0.006757    5.81249e-05    5.81249e-05 
           -16            -15            -14      0.0074505    6.10348e-05    6.10348e-05 
           -14            -13            -12       0.008228    6.41405e-05    6.41405e-05 
           -12            -11            -10      0.0091925    6.77956e-05    6.77956e-05 
           -10             -9             -8       0.010449    7.22807e-05    7.22807e-05 
            -8             -7             -6       0.011896    7.71233e-05    7.71233e-05 
            -6             -5             -4       0.013602    8.24682e-05    8.24682e-05 
            -4             -3             -2       0.015409    8.77753e-05    8.77753e-05 
            -2             -1              0       0.015976    8.93756e-05    8.93756e-05 
             0              1              2      0.0145615    8.53273e-05    8.53273e-05 
             2              3              4      0.0118215    7.68814e-05    7.68814e-05 
             4              5              6       0.009362    6.84178e-05    6.84178e-05 
             6              7              8      0.0073855     6.0768e-05     6.0768e-05 
             8              9             10        0.00602    5.48635e-05    5.48635e-05 
            10             11             12      0.0050205    5.01024e-05    5.01024e-05 
            12             13             14       0.004315    4.64489e-05    4.64489e-05 
            14             15             16       0.003666    4.28135e-05    4.28135e-05 
            16             17             18      0.0032475    4.02958e-05    4.02958e-05 
            18             19             20       0.002899    3.80723e-05    3.80723e-05 
            22             23             24      0.0270875    0.000116378    0.000116378 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Reconstructed #Deltam(t)
SRC = Interleaved, P(m)
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-ird2-mWerrH.dat <==
           -12          -11.5            -11       0.053142    0.000230525    0.000230525 
           -10           -9.5             -9       0.009822     9.9106e-05     9.9106e-05 
            -9           -8.5             -8       0.012102    0.000110009    0.000110009 
            -8           -7.5             -7        0.01506    0.000122719    0.000122719 
            -7           -6.5             -6       0.018514    0.000136066    0.000136066 
            -6           -5.5             -5       0.023501      0.0001533      0.0001533 
            -5           -4.5             -4       0.029696    0.000172325    0.000172325 
            -4           -3.5             -3       0.038382    0.000195913    0.000195913 
            -3           -2.5             -2       0.048249    0.000219657    0.000219657 
            -2           -1.5             -1       0.060395    0.000245754    0.000245754 
            -1           -0.5              0       0.074895     0.00027367     0.00027367 
             0            0.5              1       0.074132    0.000272272    0.000272272 
             1            1.5              2       0.058691    0.000242262    0.000242262 
             2            2.5              3       0.045715    0.000213811    0.000213811 
             3            3.5              4       0.036408    0.000190809    0.000190809 
             4            4.5              5       0.028341    0.000168348    0.000168348 
             5            5.5              6       0.022324    0.000149412    0.000149412 
             6            6.5              7       0.017686    0.000132989    0.000132989 
             7            7.5              8       0.014495    0.000120395    0.000120395 
             8            8.5              9       0.011649    0.000107931    0.000107931 
             9            9.5             10       0.009774    9.88635e-05    9.88635e-05 
            11           11.5             12       0.079244    0.000281503    0.000281503 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Reconstructed #Deltam(W)
SRC = Interleaved, P(m)
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-ird2-nJetH.dat <==
          -2.5             -2           -1.5              0              0              0 
          -0.5              0            0.5        1.6e-05          4e-06          4e-06 
           0.5              1            1.5       0.001483    3.85097e-05    3.85097e-05 
           1.5              2            2.5       0.030824    0.000175568    0.000175568 
           2.5              3            3.5        0.18546    0.000430651    0.000430651 
           3.5              4            4.5       0.349552    0.000591229    0.000591229 
           4.5              5            5.5       0.255014    0.000504989    0.000504989 
           5.5              6            6.5       0.119428    0.000345584    0.000345584 
           6.5              7            7.5       0.042206    0.000205441    0.000205441 
           7.5              8            8.5       0.012237    0.000110621    0.000110621 
           8.5              9            9.5       0.003025        5.5e-05        5.5e-05 
           9.5             10           10.5       0.000618    2.48596e-05    2.48596e-05 
          11.5             12           12.5       0.000137    1.17047e-05    1.17047e-05 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Jet multiplicity
SRC = Interleaved, P(m)
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-ird2-nchCH.dat <==
           -21            -16            -11              0              0              0 
            -1              4              9        4.4e-06    9.38083e-07    9.38083e-07 
             9             14             19       0.000161     5.6745e-06     5.6745e-06 
            19             24             29      0.0017082    1.84835e-05    1.84835e-05 
            29             34             39      0.0090146    4.24608e-05    4.24608e-05 
            39             44             49      0.0232182    6.81443e-05    6.81443e-05 
            49             54             59      0.0357126    8.45134e-05    8.45134e-05 
            59             64             69       0.039311     8.8669e-05     8.8669e-05 
            69             74             79      0.0342672    8.27855e-05    8.27855e-05 
            79             84             89      0.0248826    7.05445e-05    7.05445e-05 
            89             94             99      0.0155402    5.57498e-05    5.57498e-05 
            99            104            109       0.008605    4.14849e-05    4.14849e-05 
           109            114            119       0.004292    2.92985e-05    2.92985e-05 
           119            124            129      0.0019376    1.96855e-05    1.96855e-05 
           129            134            139      0.0008252    1.28468e-05    1.28468e-05 
           139            144            149      0.0003302     8.1265e-06     8.1265e-06 
           149            154            159      0.0001266     5.0319e-06     5.0319e-06 
           159            164            169       4.18e-05    2.89137e-06    2.89137e-06 
           169            174            179       1.58e-05    1.77764e-06    1.77764e-06 
           179            184            189        4.2e-06    9.16515e-07    9.16515e-07 
           189            194            199          1e-06    4.47214e-07    4.47214e-07 
           209            214            219          6e-07     3.4641e-07     3.4641e-07 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Charged multiplicity (|#eta|<2.5,p_{T}^{}>0.5 GeV)
SRC = Interleaved, P(m)
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-mTerrH.dat <==
           -24            -23            -22      0.0472906    0.000153809    0.000153809 
           -20            -19            -18      0.0062086    5.57301e-05    5.57301e-05 
           -18            -17            -16     0.00674987    5.81087e-05    5.81087e-05 
           -16            -15            -14     0.00747873    6.11656e-05    6.11656e-05 
           -14            -13            -12     0.00832215    6.45225e-05    6.45225e-05 
           -12            -11            -10      0.0094257    6.86673e-05    6.86673e-05 
           -10             -9             -8      0.0105958    7.28048e-05    7.28048e-05 
            -8             -7             -6      0.0121736    7.80373e-05    7.80373e-05 
            -6             -5             -4       0.013952    8.35432e-05    8.35432e-05 
            -4             -3             -2      0.0154542    8.79259e-05    8.79259e-05 
            -2             -1              0      0.0159204    8.92423e-05    8.92423e-05 
             0              1              2      0.0146713    8.56698e-05    8.56698e-05 
             2              3              4      0.0115628    7.60544e-05    7.60544e-05 
             4              5              6      0.0090215    6.71789e-05    6.71789e-05 
             6              7              8     0.00703651    5.93297e-05    5.93297e-05 
             8              9             10      0.0058114     5.3918e-05     5.3918e-05 
            10             11             12     0.00489694    4.94944e-05    4.94944e-05 
            12             13             14     0.00417859    4.57202e-05    4.57202e-05 
            14             15             16     0.00363882    4.26652e-05    4.26652e-05 
            16             17             18     0.00311605    3.94817e-05    3.94817e-05 
            18             19             20     0.00284242    3.77083e-05    3.77083e-05 
            22             23             24      0.0269635     0.00011614     0.00011614 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Reconstructed #Deltam(t)
SRC = Sequential
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-mWerrH.dat <==
           -12          -11.5            -11      0.0536788    0.000231745    0.000231745 
           -10           -9.5             -9     0.00990894    9.95685e-05    9.95685e-05 
            -9           -8.5             -8      0.0121621    0.000110309    0.000110309 
            -8           -7.5             -7      0.0149535    0.000122315    0.000122315 
            -7           -6.5             -6      0.0189795      0.0001378      0.0001378 
            -6           -5.5             -5      0.0237458    0.000154135    0.000154135 
            -5           -4.5             -4      0.0305222     0.00017475     0.00017475 
            -4           -3.5             -3      0.0384842    0.000196223    0.000196223 
            -3           -2.5             -2      0.0489594    0.000221323    0.000221323 
            -2           -1.5             -1      0.0613806    0.000247813    0.000247813 
            -1           -0.5              0      0.0754266    0.000274708    0.000274708 
             0            0.5              1      0.0738979    0.000271909    0.000271909 
             1            1.5              2      0.0577388    0.000240349    0.000240349 
             2            2.5              3      0.0452986    0.000212888    0.000212888 
             3            3.5              4      0.0353216    0.000187987    0.000187987 
             4            4.5              5      0.0275928    0.000166152    0.000166152 
             5            5.5              6       0.021981    0.000148297    0.000148297 
             6            6.5              7      0.0174177    0.000132009    0.000132009 
             7            7.5              8      0.0141961    0.000119177    0.000119177 
             8            8.5              9      0.0114907    0.000107222    0.000107222 
             9            9.5             10     0.00963081    9.81612e-05    9.81612e-05 
            11           11.5             12      0.0786432    0.000280504    0.000280504 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Reconstructed #Deltam(W)
SRC = Sequential
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-nJetH.dat <==
          -2.5             -2           -1.5              0              0              0 
          -0.5              0            0.5    1.50075e-05    3.87492e-06    3.87492e-06 
           0.5              1            1.5     0.00143972    3.79531e-05    3.79531e-05 
           1.5              2            2.5      0.0313566    0.000177122    0.000177122 
           2.5              3            3.5       0.186277    0.000431706    0.000431706 
           3.5              4            4.5       0.350563    0.000592231    0.000592231 
           4.5              5            5.5       0.254232     0.00050434     0.00050434 
           5.5              6            6.5       0.118764    0.000344708    0.000344708 
           6.5              7            7.5       0.042177    0.000205422    0.000205422 
           7.5              8            8.5       0.012079    0.000109932    0.000109932 
           8.5              9            9.5     0.00285142     5.3412e-05     5.3412e-05 
           9.5             10           10.5    0.000618309     2.4872e-05     2.4872e-05 
          11.5             12           12.5    0.000126063    1.12306e-05    1.12306e-05 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Jet multiplicity
SRC = Sequential
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/ppTop/vp-had-nchCH.dat <==
           -21            -16            -11              0              0              0 
            -1              4              9     3.6018e-06    8.48952e-07    8.48952e-07 
             9             14             19    0.000157278    5.60994e-06    5.60994e-06 
            19             24             29     0.00165142    1.81783e-05    1.81783e-05 
            29             34             39     0.00870134    4.17269e-05    4.17269e-05 
            39             44             49      0.0226485    6.73198e-05    6.73198e-05 
            49             54             59      0.0351701    8.38901e-05    8.38901e-05 
            59             64             69      0.0392702    8.86451e-05    8.86451e-05 
            69             74             79      0.0346131     8.3223e-05     8.3223e-05 
            79             84             89      0.0252372    7.10631e-05    7.10631e-05 
            89             94             99      0.0159199    5.64409e-05    5.64409e-05 
            99            104            109     0.00886462    4.21166e-05    4.21166e-05 
           109            114            119     0.00447703    2.99308e-05    2.99308e-05 
           119            124            129      0.0020014     2.0012e-05     2.0012e-05 
           129            134            139    0.000853226    1.30664e-05    1.30664e-05 
           139            144            149     0.00034017    8.25033e-06    8.25033e-06 
           149            154            159    0.000125062     5.0025e-06     5.0025e-06 
           159            164            169    4.36218e-05    2.95444e-06    2.95444e-06 
           169            174            179    1.32066e-05    1.62562e-06    1.62562e-06 
           179            184            189     5.2026e-06    1.02031e-06    1.02031e-06 
           189            194            199     1.8009e-06      6.003e-07      6.003e-07 
           209            214            219     1.8009e-06      6.003e-07      6.003e-07 
#          xLo             xC            xHi              y        +dyStat        -dyStat
# Note! The first and last bins represent underflow and overflow, respectively (in-
# cluding an artificial offset by one bin width from the main histogram bins).
# Info:
TIT = Charged multiplicity (|#eta|<2.5,p_{T}^{}>0.5 GeV)
SRC = Sequential
REF = (Hadron Level)
#
# File printed by LiveDisplays
# http://arxiv.org/abs/arXiv:1102.2126


==> figures/spectra/11_-1_interference/interferenceSpectrum_11_-1-1.dat <==
  6.0000e-01  1.6667e-09
  1.8000e+00  1.6667e-09
  3.0000e+00  8.3333e-10
  4.2000e+00  1.6667e-09
  5.4000e+00  3.3333e-09
  6.6000e+00  1.0000e-08
  7.8000e+00  5.0000e-09
  9.0000e+00  9.1667e-09
  1.0200e+01  9.1667e-09
  1.1400e+01  1.6667e-08
  1.2600e+01  2.6667e-08
  1.3800e+01  2.3333e-08
  1.5000e+01  3.5000e-08
  1.6200e+01  5.1667e-08
  1.7400e+01  4.7500e-08
  1.8600e+01  6.6667e-08
  1.9800e+01  5.7500e-08
  2.1000e+01  6.9167e-08
  2.2200e+01  8.8333e-08
  2.3400e+01  8.5833e-08
  2.4600e+01  1.0833e-07
  2.5800e+01  1.1583e-07
  2.7000e+01  1.2750e-07
  2.8200e+01  1.3333e-07
  2.9400e+01  1.5250e-07
  3.0600e+01  1.7917e-07
  3.1800e+01  2.0500e-07
  3.3000e+01  2.0000e-07
  3.4200e+01  2.6583e-07
  3.5400e+01  2.3500e-07
  3.6600e+01  2.7667e-07
  3.7800e+01  3.1167e-07
  3.9000e+01  3.3917e-07
  4.0200e+01  3.9500e-07
  4.1400e+01  4.0750e-07
  4.2600e+01  4.4083e-07
  4.3800e+01  4.8833e-07
  4.5000e+01  5.3000e-07
  4.6200e+01  6.1000e-07
  4.7400e+01  5.9833e-07
  4.8600e+01  6.9500e-07
  4.9800e+01  6.9333e-07
  5.1000e+01  8.3667e-07
  5.2200e+01  9.1083e-07
  5.3400e+01  1.0192e-06
  5.4600e+01  1.0567e-06
  5.5800e+01  1.1417e-06
  5.7000e+01  1.2642e-06
  5.8200e+01  1.3600e-06
  5.9400e+01  1.5558e-06
  6.0600e+01  1.7242e-06
  6.1800e+01  1.9283e-06
  6.3000e+01  2.1342e-06
  6.4200e+01  2.3750e-06
  6.5400e+01  2.6400e-06
  6.6600e+01  2.9275e-06
  6.7800e+01  3.4392e-06
  6.9000e+01  3.7917e-06
  7.0200e+01  4.3067e-06
  7.1400e+01  5.0033e-06
  7.2600e+01  5.7392e-06
  7.3800e+01  6.6933e-06
  7.5000e+01  7.9608e-06
  7.6200e+01  9.5258e-06
  7.7400e+01  1.1375e-05
  7.8600e+01  1.3621e-05
  7.9800e+01  1.7074e-05
  8.1000e+01  2.1515e-05
  8.2200e+01  2.7950e-05
  8.3400e+01  3.7648e-05
  8.4600e+01  5.2643e-05
  8.5800e+01  7.8629e-05
  8.7000e+01  1.2865e-04
  8.8200e+01  2.4003e-04
  8.9400e+01  5.3722e-04
  9.0600e+01  1.0152e-03
  9.1800e+01  1.0441e-03
  9.3000e+01  5.3899e-04
  9.4200e+01  2.4839e-04
  9.5400e+01  1.3756e-04
  9.6600e+01  8.6671e-05
  9.7800e+01  5.9767e-05
  9.9000e+01  4.3708e-05
  1.0020e+02  3.3298e-05
  1.0140e+02  2.6486e-05
  1.0260e+02  2.1434e-05
  1.0380e+02  1.7756e-05
  1.0500e+02  1.5106e-05
  1.0620e+02  1.2818e-05
  1.0740e+02  1.1156e-05
  1.0860e+02  9.7392e-06
  1.0980e+02  8.9208e-06
  1.1100e+02  8.0508e-06
  1.1220e+02  7.0358e-06
  1.1340e+02  6.6475e-06
  1.1460e+02  5.9875e-06
  1.1580e+02  5.5492e-06
  1.1700e+02  5.0850e-06
  1.1820e+02  4.6900e-06
  1.1940e+02  4.4167e-06
  1.2060e+02  4.1000e-06
  1.2180e+02  3.7325e-06
  1.2300e+02  3.6442e-06
  1.2420e+02  3.3892e-06
  1.2540e+02  3.1942e-06
  1.2660e+02  2.9225e-06
  1.2780e+02  2.9642e-06
  1.2900e+02  2.7358e-06
  1.3020e+02  2.7100e-06
  1.3140e+02  2.6208e-06
  1.3260e+02  2.4592e-06
  1.3380e+02  2.2533e-06
  1.3500e+02  2.2867e-06
  1.3620e+02  2.1592e-06
  1.3740e+02  2.0642e-06
  1.3860e+02  1.9783e-06
  1.3980e+02  1.9867e-06
  1.4100e+02  1.9217e-06
  1.4220e+02  1.8125e-06
  1.4340e+02  1.8133e-06
  1.4460e+02  1.6175e-06
  1.4580e+02  1.6817e-06
  1.4700e+02  1.6125e-06
  1.4820e+02  1.5133e-06
  1.4940e+02  1.5100e-06
  1.5060e+02  1.5108e-06
  1.5180e+02  1.4925e-06
  1.5300e+02  1.4292e-06
  1.5420e+02  1.3525e-06
  1.5540e+02  1.3508e-06
  1.5660e+02  1.2925e-06
  1.5780e+02  1.2792e-06
  1.5900e+02  1.2725e-06
  1.6020e+02  1.1850e-06
  1.6140e+02  1.1875e-06
  1.6260e+02  1.1800e-06
  1.6380e+02  1.1442e-06
  1.6500e+02  1.0750e-06
  1.6620e+02  1.1433e-06
  1.6740e+02  1.1042e-06
  1.6860e+02  1.0433e-06
  1.6980e+02  1.0575e-06
  1.7100e+02  1.0400e-06
  1.7220e+02  1.0325e-06
  1.7340e+02  9.9417e-07
  1.7460e+02  9.2333e-07
  1.7580e+02  8.9167e-07
  1.7700e+02  8.7333e-07
  1.7820e+02  9.5917e-07
  1.7940e+02  9.0833e-07
  1.8060e+02  9.0667e-07
  1.8180e+02  8.7917e-07
  1.8300e+02  8.7417e-07
  1.8420e+02  8.1417e-07
  1.8540e+02  8.6000e-07
  1.8660e+02  8.4417e-07
  1.8780e+02  8.3000e-07
  1.8900e+02  8.2167e-07
  1.9020e+02  7.5583e-07
  1.9140e+02  7.8750e-07
  1.9260e+02  8.2333e-07
  1.9380e+02  7.3000e-07
  1.9500e+02  7.5333e-07
  1.9620e+02  7.4500e-07
  1.9740e+02  7.2583e-07
  1.9860e+02  6.8167e-07
  1.9980e+02  7.0083e-07
  2.0100e+02  7.0250e-07
  2.0220e+02  7.2250e-07
  2.0340e+02  6.7667e-07
  2.0460e+02  7.0500e-07
  2.0580e+02  6.8583e-07
  2.0700e+02  6.4667e-07
  2.0820e+02  6.3000e-07
  2.0940e+02  6.2333e-07
  2.1060e+02  6.7167e-07
  2.1180e+02  6.1500e-07
  2.1300e+02  6.0917e-07
  2.1420e+02  6.1333e-07
  2.1540e+02  5.7750e-07
  2.1660e+02  6.0083e-07
  2.1780e+02  6.0417e-07
  2.1900e+02  5.9500e-07
  2.2020e+02  5.5417e-07
  2.2140e+02  5.8833e-07
  2.2260e+02  5.8167e-07
  2.2380e+02  5.9000e-07
  2.2500e+02  5.0833e-07
  2.2620e+02  5.6917e-07
  2.2740e+02  5.5000e-07
  2.2860e+02  5.3000e-07
  2.2980e+02  5.3417e-07
  2.3100e+02  5.0750e-07
  2.3220e+02  5.6667e-07
  2.3340e+02  5.4667e-07
  2.3460e+02  5.2417e-07
  2.3580e+02  5.0167e-07
  2.3700e+02  4.5917e-07
  2.3820e+02  4.8000e-07
  2.3940e+02  4.8500e-07
  2.4060e+02  5.0583e-07
  2.4180e+02  4.9500e-07
  2.4300e+02  5.0917e-07
  2.4420e+02  5.0500e-07
  2.4540e+02  4.7750e-07
  2.4660e+02  4.5833e-07
  2.4780e+02  4.6417e-07
  2.4900e+02  4.6750e-07
  2.5020e+02  4.7000e-07
  2.5140e+02  4.6833e-07
  2.5260e+02  4.2583e-07
  2.5380e+02  4.3250e-07
  2.5500e+02  4.3417e-07
  2.5620e+02  4.2000e-07
  2.5740e+02  4.3167e-07
  2.5860e+02  4.4083e-07
  2.5980e+02  4.0750e-07
  2.6100e+02  4.6167e-07
  2.6220e+02  3.9000e-07
  2.6340e+02  4.0917e-07
  2.6460e+02  3.9833e-07
  2.6580e+02  3.8500e-07
  2.6700e+02  3.9583e-07
  2.6820e+02  4.0000e-07
  2.6940e+02  3.8167e-07
  2.7060e+02  3.9083e-07
  2.7180e+02  3.8667e-07
  2.7300e+02  4.0917e-07
  2.7420e+02  3.8500e-07
  2.7540e+02  3.7750e-07
  2.7660e+02  4.0833e-07
  2.7780e+02  3.7250e-07
  2.7900e+02  3.9500e-07
  2.8020e+02  3.6750e-07
  2.8140e+02  3.6833e-07
  2.8260e+02  3.7083e-07
  2.8380e+02  3.6000e-07
  2.8500e+02  3.7583e-07
  2.8620e+02  3.5333e-07
  2.8740e+02  3.4250e-07
  2.8860e+02  3.4417e-07
  2.8980e+02  3.3500e-07
  2.9100e+02  3.5583e-07
  2.9220e+02  2.9417e-07
  2.9340e+02  3.5750e-07
  2.9460e+02  3.3750e-07
  2.9580e+02  3.3917e-07
  2.9700e+02  3.3833e-07
  2.9820e+02  3.1083e-07
  2.9940e+02  3.2333e-07


==> figures/spectra/11_-1_interference/interferenceSpectrum_11_-1-WW_int.dat <==
  6.0000e-01  0.0000e+00
  1.8000e+00  0.0000e+00
  3.0000e+00  0.0000e+00
  4.2000e+00  0.0000e+00
  5.4000e+00  0.0000e+00
  6.6000e+00  0.0000e+00
  7.8000e+00  0.0000e+00
  9.0000e+00  0.0000e+00
  1.0200e+01  0.0000e+00
  1.1400e+01  0.0000e+00
  1.2600e+01  0.0000e+00
  1.3800e+01  0.0000e+00
  1.5000e+01  0.0000e+00
  1.6200e+01  0.0000e+00
  1.7400e+01  0.0000e+00
  1.8600e+01  0.0000e+00
  1.9800e+01  0.0000e+00
  2.1000e+01  0.0000e+00
  2.2200e+01  0.0000e+00
  2.3400e+01  0.0000e+00
  2.4600e+01  0.0000e+00
  2.5800e+01  0.0000e+00
  2.7000e+01  0.0000e+00
  2.8200e+01  0.0000e+00
  2.9400e+01  0.0000e+00
  3.0600e+01  0.0000e+00
  3.1800e+01  0.0000e+00
  3.3000e+01  0.0000e+00
  3.4200e+01  0.0000e+00
  3.5400e+01  0.0000e+00
  3.6600e+01  0.0000e+00
  3.7800e+01  0.0000e+00
  3.9000e+01  0.0000e+00
  4.0200e+01  0.0000e+00
  4.1400e+01  0.0000e+00
  4.2600e+01  0.0000e+00
  4.3800e+01  0.0000e+00
  4.5000e+01  0.0000e+00
  4.6200e+01  0.0000e+00
  4.7400e+01  0.0000e+00
  4.8600e+01  0.0000e+00
  4.9800e+01  0.0000e+00
  5.1000e+01  0.0000e+00
  5.2200e+01  0.0000e+00
  5.3400e+01  0.0000e+00
  5.4600e+01  0.0000e+00
  5.5800e+01  0.0000e+00
  5.7000e+01  0.0000e+00
  5.8200e+01  0.0000e+00
  5.9400e+01  0.0000e+00
  6.0600e+01  0.0000e+00
  6.1800e+01  0.0000e+00
  6.3000e+01  0.0000e+00
  6.4200e+01  0.0000e+00
  6.5400e+01  0.0000e+00
  6.6600e+01  0.0000e+00
  6.7800e+01  0.0000e+00
  6.9000e+01  0.0000e+00
  7.0200e+01  0.0000e+00
  7.1400e+01  0.0000e+00
  7.2600e+01  0.0000e+00
  7.3800e+01  0.0000e+00
  7.5000e+01  0.0000e+00
  7.6200e+01  0.0000e+00
  7.7400e+01  0.0000e+00
  7.8600e+01  0.0000e+00
  7.9800e+01  0.0000e+00
  8.1000e+01  0.0000e+00
  8.2200e+01  0.0000e+00
  8.3400e+01  0.0000e+00
  8.4600e+01  0.0000e+00
  8.5800e+01  0.0000e+00
  8.7000e+01  0.0000e+00
  8.8200e+01  0.0000e+00
  8.9400e+01  0.0000e+00
  9.0600e+01  0.0000e+00
  9.1800e+01  0.0000e+00
  9.3000e+01  0.0000e+00
  9.4200e+01  0.0000e+00
  9.5400e+01  0.0000e+00
  9.6600e+01  0.0000e+00
  9.7800e+01  0.0000e+00
  9.9000e+01  0.0000e+00
  1.0020e+02  0.0000e+00
  1.0140e+02  0.0000e+00
  1.0260e+02  0.0000e+00
  1.0380e+02  0.0000e+00
  1.0500e+02  0.0000e+00
  1.0620e+02  0.0000e+00
  1.0740e+02  0.0000e+00
  1.0860e+02  0.0000e+00
  1.0980e+02  0.0000e+00
  1.1100e+02  0.0000e+00
  1.1220e+02  0.0000e+00
  1.1340e+02  0.0000e+00
  1.1460e+02  0.0000e+00
  1.1580e+02  0.0000e+00
  1.1700e+02  0.0000e+00
  1.1820e+02  0.0000e+00
  1.1940e+02  0.0000e+00
  1.2060e+02  0.0000e+00
  1.2180e+02  0.0000e+00
  1.2300e+02  0.0000e+00
  1.2420e+02  0.0000e+00
  1.2540e+02  0.0000e+00
  1.2660e+02  0.0000e+00
  1.2780e+02  0.0000e+00
  1.2900e+02  0.0000e+00
  1.3020e+02  0.0000e+00
  1.3140e+02  0.0000e+00
  1.3260e+02  0.0000e+00
  1.3380e+02  0.0000e+00
  1.3500e+02  0.0000e+00
  1.3620e+02  0.0000e+00
  1.3740e+02  0.0000e+00
  1.3860e+02  0.0000e+00
  1.3980e+02  0.0000e+00
  1.4100e+02  0.0000e+00
  1.4220e+02  0.0000e+00
  1.4340e+02  0.0000e+00
  1.4460e+02  0.0000e+00
  1.4580e+02  0.0000e+00
  1.4700e+02  0.0000e+00
  1.4820e+02  0.0000e+00
  1.4940e+02  0.0000e+00
  1.5060e+02  0.0000e+00
  1.5180e+02  0.0000e+00
  1.5300e+02  0.0000e+00
  1.5420e+02  0.0000e+00
  1.5540e+02  0.0000e+00
  1.5660e+02  0.0000e+00
  1.5780e+02  0.0000e+00
  1.5900e+02  0.0000e+00
  1.6020e+02  3.2983e-09
  1.6140e+02  1.0886e-06
  1.6260e+02  2.2085e-06
  1.6380e+02  3.2376e-06
  1.6500e+02  3.9881e-06
  1.6620e+02  4.6214e-06
  1.6740e+02  5.3666e-06
  1.6860e+02  5.7591e-06
  1.6980e+02  6.4336e-06
  1.7100e+02  6.8671e-06
  1.7220e+02  7.2509e-06
  1.7340e+02  7.5780e-06
  1.7460e+02  7.9088e-06
  1.7580e+02  8.1557e-06
  1.7700e+02  8.4057e-06
  1.7820e+02  8.5738e-06
  1.7940e+02  8.9922e-06
  1.8060e+02  9.2033e-06
  1.8180e+02  9.5778e-06
  1.8300e+02  9.9241e-06
  1.8420e+02  9.8965e-06
  1.8540e+02  9.9064e-06
  1.8660e+02  1.0297e-05
  1.8780e+02  1.0368e-05
  1.8900e+02  1.0522e-05
  1.9020e+02  1.0836e-05
  1.9140e+02  1.0966e-05
  1.9260e+02  1.1086e-05
  1.9380e+02  1.0998e-05
  1.9500e+02  1.1357e-05
  1.9620e+02  1.1450e-05
  1.9740e+02  1.1493e-05
  1.9860e+02  1.1841e-05
  1.9980e+02  1.1846e-05
  2.0100e+02  1.1784e-05
  2.0220e+02  1.1851e-05
  2.0340e+02  1.2029e-05
  2.0460e+02  1.2196e-05
  2.0580e+02  1.2202e-05
  2.0700e+02  1.2239e-05
  2.0820e+02  1.2400e-05
  2.0940e+02  1.2285e-05
  2.1060e+02  1.2371e-05
  2.1180e+02  1.2378e-05
  2.1300e+02  1.2664e-05
  2.1420e+02  1.2430e-05
  2.1540e+02  1.2649e-05
  2.1660e+02  1.2468e-05
  2.1780e+02  1.2805e-05
  2.1900e+02  1.2726e-05
  2.2020e+02  1.2787e-05
  2.2140e+02  1.2805e-05
  2.2260e+02  1.2580e-05
  2.2380e+02  1.2942e-05
  2.2500e+02  1.2759e-05
  2.2620e+02  1.2806e-05
  2.2740e+02  1.2859e-05
  2.2860e+02  1.2818e-05
  2.2980e+02  1.2820e-05
  2.3100e+02  1.2733e-05
  2.3220e+02  1.2827e-05
  2.3340e+02  1.2983e-05
  2.3460e+02  1.2758e-05
  2.3580e+02  1.2752e-05
  2.3700e+02  1.2976e-05
  2.3820e+02  1.3016e-05
  2.3940e+02  1.2813e-05
  2.4060e+02  1.3088e-05
  2.4180e+02  1.2952e-05
  2.4300e+02  1.2858e-05
  2.4420e+02  1.2738e-05
  2.4540e+02  1.2728e-05
  2.4660e+02  1.2933e-05
  2.4780e+02  1.3227e-05
  2.4900e+02  1.2757e-05
  2.5020e+02  1.2843e-05
  2.5140e+02  1.2986e-05
  2.5260e+02  1.2755e-05
  2.5380e+02  1.2662e-05
  2.5500e+02  1.3014e-05
  2.5620e+02  1.2912e-05
  2.5740e+02  1.2726e-05
  2.5860e+02  1.2693e-05
  2.5980e+02  1.3086e-05
  2.6100e+02  1.2616e-05
  2.6220e+02  1.2857e-05
  2.6340e+02  1.2695e-05
  2.6460e+02  1.2790e-05
  2.6580e+02  1.2613e-05
  2.6700e+02  1.2758e-05
  2.6820e+02  1.2583e-05
  2.6940e+02  1.2551e-05
  2.7060e+02  1.2697e-05
  2.7180e+02  1.2490e-05
  2.7300e+02  1.2368e-05
  2.7420e+02  1.2692e-05
  2.7540e+02  1.2563e-05
  2.7660e+02  1.2116e-05
  2.7780e+02  1.2518e-05
  2.7900e+02  1.2402e-05
  2.8020e+02  1.2438e-05
  2.8140e+02  1.2258e-05
  2.8260e+02  1.2213e-05
  2.8380e+02  1.2186e-05
  2.8500e+02  1.2163e-05
  2.8620e+02  1.2461e-05
  2.8740e+02  1.2121e-05
  2.8860e+02  1.2139e-05
  2.8980e+02  1.1837e-05
  2.9100e+02  1.2255e-05
  2.9220e+02  1.2113e-05
  2.9340e+02  1.2017e-05
  2.9460e+02  1.1963e-05
  2.9580e+02  1.2073e-05
  2.9700e+02  1.2252e-05
  2.9820e+02  1.1953e-05
  2.9940e+02  1.1802e-05


==> figures/spectra/11_-1_interference/interferenceSpectrum_11_-1-WW_no_int.dat <==
  6.0000e-01  0.0000e+00
  1.8000e+00  0.0000e+00
  3.0000e+00  0.0000e+00
  4.2000e+00  0.0000e+00
  5.4000e+00  0.0000e+00
  6.6000e+00  0.0000e+00
  7.8000e+00  0.0000e+00
  9.0000e+00  0.0000e+00
  1.0200e+01  0.0000e+00
  1.1400e+01  0.0000e+00
  1.2600e+01  0.0000e+00
  1.3800e+01  0.0000e+00
  1.5000e+01  0.0000e+00
  1.6200e+01  0.0000e+00
  1.7400e+01  0.0000e+00
  1.8600e+01  0.0000e+00
  1.9800e+01  0.0000e+00
  2.1000e+01  0.0000e+00
  2.2200e+01  0.0000e+00
  2.3400e+01  0.0000e+00
  2.4600e+01  0.0000e+00
  2.5800e+01  0.0000e+00
  2.7000e+01  0.0000e+00
  2.8200e+01  0.0000e+00
  2.9400e+01  0.0000e+00
  3.0600e+01  0.0000e+00
  3.1800e+01  0.0000e+00
  3.3000e+01  0.0000e+00
  3.4200e+01  0.0000e+00
  3.5400e+01  0.0000e+00
  3.6600e+01  0.0000e+00
  3.7800e+01  0.0000e+00
  3.9000e+01  0.0000e+00
  4.0200e+01  0.0000e+00
  4.1400e+01  0.0000e+00
  4.2600e+01  0.0000e+00
  4.3800e+01  0.0000e+00
  4.5000e+01  0.0000e+00
  4.6200e+01  0.0000e+00
  4.7400e+01  0.0000e+00
  4.8600e+01  0.0000e+00
  4.9800e+01  0.0000e+00
  5.1000e+01  0.0000e+00
  5.2200e+01  0.0000e+00
  5.3400e+01  0.0000e+00
  5.4600e+01  0.0000e+00
  5.5800e+01  0.0000e+00
  5.7000e+01  0.0000e+00
  5.8200e+01  0.0000e+00
  5.9400e+01  0.0000e+00
  6.0600e+01  0.0000e+00
  6.1800e+01  0.0000e+00
  6.3000e+01  0.0000e+00
  6.4200e+01  0.0000e+00
  6.5400e+01  0.0000e+00
  6.6600e+01  0.0000e+00
  6.7800e+01  0.0000e+00
  6.9000e+01  0.0000e+00
  7.0200e+01  0.0000e+00
  7.1400e+01  0.0000e+00
  7.2600e+01  0.0000e+00
  7.3800e+01  0.0000e+00
  7.5000e+01  0.0000e+00
  7.6200e+01  0.0000e+00
  7.7400e+01  0.0000e+00
  7.8600e+01  0.0000e+00
  7.9800e+01  0.0000e+00
  8.1000e+01  0.0000e+00
  8.2200e+01  0.0000e+00
  8.3400e+01  0.0000e+00
  8.4600e+01  0.0000e+00
  8.5800e+01  0.0000e+00
  8.7000e+01  0.0000e+00
  8.8200e+01  0.0000e+00
  8.9400e+01  0.0000e+00
  9.0600e+01  0.0000e+00
  9.1800e+01  0.0000e+00
  9.3000e+01  0.0000e+00
  9.4200e+01  0.0000e+00
  9.5400e+01  0.0000e+00
  9.6600e+01  0.0000e+00
  9.7800e+01  0.0000e+00
  9.9000e+01  0.0000e+00
  1.0020e+02  0.0000e+00
  1.0140e+02  0.0000e+00
  1.0260e+02  0.0000e+00
  1.0380e+02  0.0000e+00
  1.0500e+02  0.0000e+00
  1.0620e+02  0.0000e+00
  1.0740e+02  0.0000e+00
  1.0860e+02  0.0000e+00
  1.0980e+02  0.0000e+00
  1.1100e+02  0.0000e+00
  1.1220e+02  0.0000e+00
  1.1340e+02  0.0000e+00
  1.1460e+02  0.0000e+00
  1.1580e+02  0.0000e+00
  1.1700e+02  0.0000e+00
  1.1820e+02  0.0000e+00
  1.1940e+02  0.0000e+00
  1.2060e+02  0.0000e+00
  1.2180e+02  0.0000e+00
  1.2300e+02  0.0000e+00
  1.2420e+02  0.0000e+00
  1.2540e+02  0.0000e+00
  1.2660e+02  0.0000e+00
  1.2780e+02  0.0000e+00
  1.2900e+02  0.0000e+00
  1.3020e+02  0.0000e+00
  1.3140e+02  0.0000e+00
  1.3260e+02  0.0000e+00
  1.3380e+02  0.0000e+00
  1.3500e+02  0.0000e+00
  1.3620e+02  0.0000e+00
  1.3740e+02  0.0000e+00
  1.3860e+02  0.0000e+00
  1.3980e+02  0.0000e+00
  1.4100e+02  0.0000e+00
  1.4220e+02  0.0000e+00
  1.4340e+02  0.0000e+00
  1.4460e+02  0.0000e+00
  1.4580e+02  0.0000e+00
  1.4700e+02  0.0000e+00
  1.4820e+02  0.0000e+00
  1.4940e+02  0.0000e+00
  1.5060e+02  0.0000e+00
  1.5180e+02  0.0000e+00
  1.5300e+02  0.0000e+00
  1.5420e+02  0.0000e+00
  1.5540e+02  0.0000e+00
  1.5660e+02  0.0000e+00
  1.5780e+02  0.0000e+00
  1.5900e+02  0.0000e+00
  1.6020e+02  1.6667e-09
  1.6140e+02  5.8083e-07
  1.6260e+02  1.1775e-06
  1.6380e+02  1.7333e-06
  1.6500e+02  2.1417e-06
  1.6620e+02  2.4758e-06
  1.6740e+02  2.8917e-06
  1.6860e+02  3.1008e-06
  1.6980e+02  3.4625e-06
  1.7100e+02  3.6767e-06
  1.7220e+02  3.9025e-06
  1.7340e+02  4.0617e-06
  1.7460e+02  4.2650e-06
  1.7580e+02  4.3833e-06
  1.7700e+02  4.5300e-06
  1.7820e+02  4.6175e-06
  1.7940e+02  4.8550e-06
  1.8060e+02  4.9658e-06
  1.8180e+02  5.1792e-06
  1.8300e+02  5.3542e-06
  1.8420e+02  5.3550e-06
  1.8540e+02  5.3558e-06
  1.8660e+02  5.5725e-06
  1.8780e+02  5.6017e-06
  1.8900e+02  5.6950e-06
  1.9020e+02  5.8667e-06
  1.9140e+02  5.9475e-06
  1.9260e+02  5.9850e-06
  1.9380e+02  5.9633e-06
  1.9500e+02  6.1400e-06
  1.9620e+02  6.2017e-06
  1.9740e+02  6.2058e-06
  1.9860e+02  6.4183e-06
  1.9980e+02  6.4100e-06
  2.0100e+02  6.3550e-06
  2.0220e+02  6.4383e-06
  2.0340e+02  6.4933e-06
  2.0460e+02  6.5908e-06
  2.0580e+02  6.5917e-06
  2.0700e+02  6.6217e-06
  2.0820e+02  6.6958e-06
  2.0940e+02  6.6367e-06
  2.1060e+02  6.6758e-06
  2.1180e+02  6.6875e-06
  2.1300e+02  6.8375e-06
  2.1420e+02  6.7058e-06
  2.1540e+02  6.8492e-06
  2.1660e+02  6.7492e-06
  2.1780e+02  6.8908e-06
  2.1900e+02  6.8592e-06
  2.2020e+02  6.9167e-06
  2.2140e+02  6.9033e-06
  2.2260e+02  6.7650e-06
  2.2380e+02  6.9950e-06
  2.2500e+02  6.8892e-06
  2.2620e+02  6.8950e-06
  2.2740e+02  6.9450e-06
  2.2860e+02  6.9100e-06
  2.2980e+02  6.9300e-06
  2.3100e+02  6.8558e-06
  2.3220e+02  6.8908e-06
  2.3340e+02  6.9975e-06
  2.3460e+02  6.8667e-06
  2.3580e+02  6.8767e-06
  2.3700e+02  6.9850e-06
  2.3820e+02  7.0200e-06
  2.3940e+02  6.9217e-06
  2.4060e+02  7.0442e-06
  2.4180e+02  6.9750e-06
  2.4300e+02  6.9342e-06
  2.4420e+02  6.8583e-06
  2.4540e+02  6.8592e-06
  2.4660e+02  6.9733e-06
  2.4780e+02  7.1058e-06
  2.4900e+02  6.8667e-06
  2.5020e+02  6.9233e-06
  2.5140e+02  6.9783e-06
  2.5260e+02  6.8683e-06
  2.5380e+02  6.8175e-06
  2.5500e+02  6.9950e-06
  2.5620e+02  6.9375e-06
  2.5740e+02  6.8467e-06
  2.5860e+02  6.8167e-06
  2.5980e+02  7.0342e-06
  2.6100e+02  6.7867e-06
  2.6220e+02  6.9075e-06
  2.6340e+02  6.8058e-06
  2.6460e+02  6.8442e-06
  2.6580e+02  6.7675e-06
  2.6700e+02  6.8558e-06
  2.6820e+02  6.7483e-06
  2.6940e+02  6.7317e-06
  2.7060e+02  6.8133e-06
  2.7180e+02  6.7083e-06
  2.7300e+02  6.6258e-06
  2.7420e+02  6.8017e-06
  2.7540e+02  6.7442e-06
  2.7660e+02  6.4900e-06
  2.7780e+02  6.7167e-06
  2.7900e+02  6.6417e-06
  2.8020e+02  6.6475e-06
  2.8140e+02  6.5783e-06
  2.8260e+02  6.5333e-06
  2.8380e+02  6.5108e-06
  2.8500e+02  6.5167e-06
  2.8620e+02  6.6533e-06
  2.8740e+02  6.4767e-06
  2.8860e+02  6.5017e-06
  2.8980e+02  6.3283e-06
  2.9100e+02  6.5383e-06
  2.9220e+02  6.4842e-06
  2.9340e+02  6.4242e-06
  2.9460e+02  6.3850e-06
  2.9580e+02  6.4567e-06
  2.9700e+02  6.5467e-06
  2.9820e+02  6.3800e-06
  2.9940e+02  6.3225e-06


==> figures/spectra/11_-1_interference/interferenceSpectrum_11_-1-ffbar_int.dat <==
  6.0000e-01  5.2647e-04
  1.8000e+00  6.2851e-04
  3.0000e+00  3.5609e-04
  4.2000e+00  2.6536e-04
  5.4000e+00  2.0189e-04
  6.6000e+00  1.5715e-04
  7.8000e+00  1.2780e-04
  9.0000e+00  1.0547e-04
  1.0200e+01  9.1840e-05
  1.1400e+01  8.0510e-05
  1.2600e+01  7.0877e-05
  1.3800e+01  6.3003e-05
  1.5000e+01  5.6022e-05
  1.6200e+01  5.0555e-05
  1.7400e+01  4.5903e-05
  1.8600e+01  4.2028e-05
  1.9800e+01  3.8571e-05
  2.1000e+01  3.5225e-05
  2.2200e+01  3.3069e-05
  2.3400e+01  3.0502e-05
  2.4600e+01  2.8439e-05
  2.5800e+01  2.6665e-05
  2.7000e+01  2.4975e-05
  2.8200e+01  2.3614e-05
  2.9400e+01  2.2099e-05
  3.0600e+01  2.0852e-05
  3.1800e+01  1.9785e-05
  3.3000e+01  1.8718e-05
  3.4200e+01  1.8145e-05
  3.5400e+01  1.7245e-05
  3.6600e+01  1.6170e-05
  3.7800e+01  1.5451e-05
  3.9000e+01  1.5162e-05
  4.0200e+01  1.4396e-05
  4.1400e+01  1.3788e-05
  4.2600e+01  1.3255e-05
  4.3800e+01  1.2844e-05
  4.5000e+01  1.2702e-05
  4.6200e+01  1.2291e-05
  4.7400e+01  1.1995e-05
  4.8600e+01  1.1599e-05
  4.9800e+01  1.1521e-05
  5.1000e+01  1.1282e-05
  5.2200e+01  1.0949e-05
  5.3400e+01  1.1222e-05
  5.4600e+01  1.1142e-05
  5.5800e+01  1.1192e-05
  5.7000e+01  1.1521e-05
  5.8200e+01  1.1580e-05
  5.9400e+01  1.1768e-05
  6.0600e+01  1.2203e-05
  6.1800e+01  1.2754e-05
  6.3000e+01  1.3176e-05
  6.4200e+01  1.3986e-05
  6.5400e+01  1.5054e-05
  6.6600e+01  1.6117e-05
  6.7800e+01  1.7479e-05
  6.9000e+01  1.9189e-05
  7.0200e+01  2.1312e-05
  7.1400e+01  2.3479e-05
  7.2600e+01  2.6755e-05
  7.3800e+01  3.0311e-05
  7.5000e+01  3.5280e-05
  7.6200e+01  4.1171e-05
  7.7400e+01  4.8783e-05
  7.8600e+01  5.8807e-05
  7.9800e+01  7.3492e-05
  8.1000e+01  9.1803e-05
  8.2200e+01  1.1772e-04
  8.3400e+01  1.5809e-04
  8.4600e+01  2.2111e-04
  8.5800e+01  3.2907e-04
  8.7000e+01  5.3356e-04
  8.8200e+01  9.8760e-04
  8.9400e+01  2.1925e-03
  9.0600e+01  4.1470e-03
  9.1800e+01  4.2434e-03
  9.3000e+01  2.1894e-03
  9.4200e+01  1.0093e-03
  9.5400e+01  5.6189e-04
  9.6600e+01  3.5584e-04
  9.7800e+01  2.4523e-04
  9.9000e+01  1.7999e-04
  1.0020e+02  1.3960e-04
  1.0140e+02  1.1186e-04
  1.0260e+02  9.1782e-05
  1.0380e+02  7.7377e-05
  1.0500e+02  6.5976e-05
  1.0620e+02  5.7828e-05
  1.0740e+02  5.0950e-05
  1.0860e+02  4.5140e-05
  1.0980e+02  4.0672e-05
  1.1100e+02  3.7181e-05
  1.1220e+02  3.3987e-05
  1.1340e+02  3.1196e-05
  1.1460e+02  2.9483e-05
  1.1580e+02  2.7064e-05
  1.1700e+02  2.5451e-05
  1.1820e+02  2.3975e-05
  1.1940e+02  2.2619e-05
  1.2060e+02  2.1462e-05
  1.2180e+02  2.0588e-05
  1.2300e+02  1.9789e-05
  1.2420e+02  1.8446e-05
  1.2540e+02  1.7966e-05
  1.2660e+02  1.6929e-05
  1.2780e+02  1.6041e-05
  1.2900e+02  1.5928e-05
  1.3020e+02  1.5154e-05
  1.3140e+02  1.4795e-05
  1.3260e+02  1.4102e-05
  1.3380e+02  1.3570e-05
  1.3500e+02  1.3442e-05
  1.3620e+02  1.2735e-05
  1.3740e+02  1.2532e-05
  1.3860e+02  1.2398e-05
  1.3980e+02  1.1876e-05
  1.4100e+02  1.1615e-05
  1.4220e+02  1.1592e-05
  1.4340e+02  1.1215e-05
  1.4460e+02  1.0840e-05
  1.4580e+02  1.0669e-05
  1.4700e+02  1.0625e-05
  1.4820e+02  1.0049e-05
  1.4940e+02  9.7642e-06
  1.5060e+02  9.7304e-06
  1.5180e+02  9.7049e-06
  1.5300e+02  9.4282e-06
  1.5420e+02  9.2410e-06
  1.5540e+02  9.0842e-06
  1.5660e+02  8.8308e-06
  1.5780e+02  8.7892e-06
  1.5900e+02  8.5999e-06
  1.6020e+02  8.5265e-06
  1.6140e+02  8.2537e-06
  1.6260e+02  8.0837e-06
  1.6380e+02  8.0703e-06
  1.6500e+02  7.9287e-06
  1.6620e+02  7.6118e-06
  1.6740e+02  7.7246e-06
  1.6860e+02  7.3207e-06
  1.6980e+02  7.3688e-06
  1.7100e+02  7.4000e-06
  1.7220e+02  7.3885e-06
  1.7340e+02  7.1266e-06
  1.7460e+02  7.0934e-06
  1.7580e+02  6.7300e-06
  1.7700e+02  6.8264e-06
  1.7820e+02  6.7367e-06
  1.7940e+02  6.4877e-06
  1.8060e+02  6.4902e-06
  1.8180e+02  6.6375e-06
  1.8300e+02  6.3416e-06
  1.8420e+02  6.3575e-06
  1.8540e+02  6.0947e-06
  1.8660e+02  6.0738e-06
  1.8780e+02  6.1365e-06
  1.8900e+02  6.0921e-06
  1.9020e+02  5.9371e-06
  1.9140e+02  5.8760e-06
  1.9260e+02  5.7414e-06
  1.9380e+02  5.7104e-06
  1.9500e+02  5.5778e-06
  1.9620e+02  5.5591e-06
  1.9740e+02  5.6154e-06
  1.9860e+02  5.5542e-06
  1.9980e+02  5.4514e-06
  2.0100e+02  5.3875e-06
  2.0220e+02  5.2283e-06
  2.0340e+02  5.2522e-06
  2.0460e+02  5.1003e-06
  2.0580e+02  5.0891e-06
  2.0700e+02  4.9639e-06
  2.0820e+02  5.0115e-06
  2.0940e+02  4.9909e-06
  2.1060e+02  4.9039e-06
  2.1180e+02  4.9575e-06
  2.1300e+02  4.7707e-06
  2.1420e+02  4.8082e-06
  2.1540e+02  4.6839e-06
  2.1660e+02  4.9384e-06
  2.1780e+02  4.7001e-06
  2.1900e+02  4.5292e-06
  2.2020e+02  4.6738e-06
  2.2140e+02  4.4590e-06
  2.2260e+02  4.4889e-06
  2.2380e+02  4.4679e-06
  2.2500e+02  4.3549e-06
  2.2620e+02  4.3590e-06
  2.2740e+02  4.3716e-06
  2.2860e+02  4.2058e-06
  2.2980e+02  4.2047e-06
  2.3100e+02  4.3020e-06
  2.3220e+02  4.1987e-06
  2.3340e+02  4.1019e-06
  2.3460e+02  4.0360e-06
  2.3580e+02  4.0130e-06
  2.3700e+02  3.8452e-06
  2.3820e+02  3.9720e-06
  2.3940e+02  3.9744e-06
  2.4060e+02  3.7711e-06
  2.4180e+02  3.8829e-06
  2.4300e+02  3.8382e-06
  2.4420e+02  3.8829e-06
  2.4540e+02  3.7475e-06
  2.4660e+02  3.7463e-06
  2.4780e+02  3.7409e-06
  2.4900e+02  3.6536e-06
  2.5020e+02  3.7290e-06
  2.5140e+02  3.6706e-06
  2.5260e+02  3.6754e-06
  2.5380e+02  3.6094e-06
  2.5500e+02  3.5244e-06
  2.5620e+02  3.5273e-06
  2.5740e+02  3.5337e-06
  2.5860e+02  3.5043e-06
  2.5980e+02  3.4644e-06
  2.6100e+02  3.3683e-06
  2.6220e+02  3.3856e-06
  2.6340e+02  3.3670e-06
  2.6460e+02  3.3452e-06
  2.6580e+02  3.4096e-06
  2.6700e+02  3.4248e-06
  2.6820e+02  3.2695e-06
  2.6940e+02  3.1840e-06
  2.7060e+02  3.2897e-06
  2.7180e+02  3.2538e-06
  2.7300e+02  3.1718e-06
  2.7420e+02  3.2294e-06
  2.7540e+02  3.2345e-06
  2.7660e+02  3.1816e-06
  2.7780e+02  3.0865e-06
  2.7900e+02  2.9841e-06
  2.8020e+02  3.0466e-06
  2.8140e+02  3.0039e-06
  2.8260e+02  3.0553e-06
  2.8380e+02  2.8840e-06
  2.8500e+02  2.9292e-06
  2.8620e+02  2.9347e-06
  2.8740e+02  3.0202e-06
  2.8860e+02  2.9562e-06
  2.8980e+02  2.8461e-06
  2.9100e+02  2.8116e-06
  2.9220e+02  2.7922e-06
  2.9340e+02  2.8612e-06
  2.9460e+02  2.7965e-06
  2.9580e+02  2.7998e-06
  2.9700e+02  2.8335e-06
  2.9820e+02  2.9066e-06
  2.9940e+02  2.6835e-06


==> figures/spectra/11_-1_interference/interferenceSpectrum_11_-1-ffbar_no_int.dat <==
  6.0000e-01  5.2415e-04
  1.8000e+00  6.2597e-04
  3.0000e+00  3.5482e-04
  4.2000e+00  2.6452e-04
  5.4000e+00  2.0140e-04
  6.6000e+00  1.5687e-04
  7.8000e+00  1.2768e-04
  9.0000e+00  1.0557e-04
  1.0200e+01  9.2083e-05
  1.1400e+01  8.0875e-05
  1.2600e+01  7.1347e-05
  1.3800e+01  6.3557e-05
  1.5000e+01  5.6664e-05
  1.6200e+01  5.1242e-05
  1.7400e+01  4.6696e-05
  1.8600e+01  4.2837e-05
  1.9800e+01  3.9483e-05
  2.1000e+01  3.6176e-05
  2.2200e+01  3.4154e-05
  2.3400e+01  3.1587e-05
  2.4600e+01  2.9613e-05
  2.5800e+01  2.7897e-05
  2.7000e+01  2.6278e-05
  2.8200e+01  2.4961e-05
  2.9400e+01  2.3508e-05
  3.0600e+01  2.2295e-05
  3.1800e+01  2.1298e-05
  3.3000e+01  2.0291e-05
  3.4200e+01  1.9825e-05
  3.5400e+01  1.8963e-05
  3.6600e+01  1.7960e-05
  3.7800e+01  1.7286e-05
  3.9000e+01  1.7162e-05
  4.0200e+01  1.6435e-05
  4.1400e+01  1.5824e-05
  4.2600e+01  1.5497e-05
  4.3800e+01  1.5125e-05
  4.5000e+01  1.5001e-05
  4.6200e+01  1.4656e-05
  4.7400e+01  1.4387e-05
  4.8600e+01  1.4088e-05
  4.9800e+01  1.4114e-05
  5.1000e+01  1.3848e-05
  5.2200e+01  1.3702e-05
  5.3400e+01  1.4143e-05
  5.4600e+01  1.3957e-05
  5.5800e+01  1.4048e-05
  5.7000e+01  1.4484e-05
  5.8200e+01  1.4566e-05
  5.9400e+01  1.4812e-05
  6.0600e+01  1.5306e-05
  6.1800e+01  1.5970e-05
  6.3000e+01  1.6527e-05
  6.4200e+01  1.7478e-05
  6.5400e+01  1.8486e-05
  6.6600e+01  1.9479e-05
  6.7800e+01  2.0834e-05
  6.9000e+01  2.2663e-05
  7.0200e+01  2.4708e-05
  7.1400e+01  2.6846e-05
  7.2600e+01  3.0027e-05
  7.3800e+01  3.3413e-05
  7.5000e+01  3.8018e-05
  7.6200e+01  4.3624e-05
  7.7400e+01  5.1356e-05
  7.8600e+01  6.0831e-05
  7.9800e+01  7.4829e-05
  8.1000e+01  9.2557e-05
  8.2200e+01  1.1757e-04
  8.3400e+01  1.5675e-04
  8.4600e+01  2.1808e-04
  8.5800e+01  3.2354e-04
  8.7000e+01  5.2483e-04
  8.8200e+01  9.7241e-04
  8.9400e+01  2.1644e-03
  9.0600e+01  4.1037e-03
  9.1800e+01  4.2115e-03
  9.3000e+01  2.1785e-03
  9.4200e+01  1.0061e-03
  9.5400e+01  5.6073e-04
  9.6600e+01  3.5516e-04
  9.7800e+01  2.4468e-04
  9.9000e+01  1.7923e-04
  1.0020e+02  1.3886e-04
  1.0140e+02  1.1069e-04
  1.0260e+02  9.0365e-05
  1.0380e+02  7.5949e-05
  1.0500e+02  6.4463e-05
  1.0620e+02  5.6146e-05
  1.0740e+02  4.9154e-05
  1.0860e+02  4.3424e-05
  1.0980e+02  3.8913e-05
  1.1100e+02  3.5386e-05
  1.1220e+02  3.2033e-05
  1.1340e+02  2.9388e-05
  1.1460e+02  2.7506e-05
  1.1580e+02  2.5152e-05
  1.1700e+02  2.3464e-05
  1.1820e+02  2.2020e-05
  1.1940e+02  2.0683e-05
  1.2060e+02  1.9509e-05
  1.2180e+02  1.8492e-05
  1.2300e+02  1.7673e-05
  1.2420e+02  1.6583e-05
  1.2540e+02  1.6015e-05
  1.2660e+02  1.5020e-05
  1.2780e+02  1.4260e-05
  1.2900e+02  1.3857e-05
  1.3020e+02  1.3206e-05
  1.3140e+02  1.2965e-05
  1.3260e+02  1.2278e-05
  1.3380e+02  1.1918e-05
  1.3500e+02  1.1664e-05
  1.3620e+02  1.0941e-05
  1.3740e+02  1.0742e-05
  1.3860e+02  1.0561e-05
  1.3980e+02  1.0112e-05
  1.4100e+02  9.8700e-06
  1.4220e+02  9.7658e-06
  1.4340e+02  9.5225e-06
  1.4460e+02  9.1800e-06
  1.4580e+02  8.9608e-06
  1.4700e+02  8.8008e-06
  1.4820e+02  8.3817e-06
  1.4940e+02  8.1408e-06
  1.5060e+02  8.1283e-06
  1.5180e+02  8.0033e-06
  1.5300e+02  7.9267e-06
  1.5420e+02  7.6383e-06
  1.5540e+02  7.4650e-06
  1.5660e+02  7.2758e-06
  1.5780e+02  7.1717e-06
  1.5900e+02  7.0892e-06
  1.6020e+02  6.8658e-06
  1.6140e+02  6.7192e-06
  1.6260e+02  6.6358e-06
  1.6380e+02  6.5767e-06
  1.6500e+02  6.4075e-06
  1.6620e+02  6.2717e-06
  1.6740e+02  6.2267e-06
  1.6860e+02  6.0033e-06
  1.6980e+02  6.0067e-06
  1.7100e+02  5.9558e-06
  1.7220e+02  5.9300e-06
  1.7340e+02  5.7817e-06
  1.7460e+02  5.7100e-06
  1.7580e+02  5.4500e-06
  1.7700e+02  5.5008e-06
  1.7820e+02  5.4308e-06
  1.7940e+02  5.1767e-06
  1.8060e+02  5.1767e-06
  1.8180e+02  5.2508e-06
  1.8300e+02  5.0967e-06
  1.8420e+02  5.0442e-06
  1.8540e+02  4.8475e-06
  1.8660e+02  4.8433e-06
  1.8780e+02  4.8642e-06
  1.8900e+02  4.8158e-06
  1.9020e+02  4.6758e-06
  1.9140e+02  4.6508e-06
  1.9260e+02  4.5742e-06
  1.9380e+02  4.5692e-06
  1.9500e+02  4.4342e-06
  1.9620e+02  4.3600e-06
  1.9740e+02  4.3775e-06
  1.9860e+02  4.3408e-06
  1.9980e+02  4.2517e-06
  2.0100e+02  4.2083e-06
  2.0220e+02  4.0933e-06
  2.0340e+02  4.1042e-06
  2.0460e+02  3.9958e-06
  2.0580e+02  3.9708e-06
  2.0700e+02  3.8900e-06
  2.0820e+02  3.9283e-06
  2.0940e+02  3.9308e-06
  2.1060e+02  3.8008e-06
  2.1180e+02  3.8592e-06
  2.1300e+02  3.7125e-06
  2.1420e+02  3.7333e-06
  2.1540e+02  3.6375e-06
  2.1660e+02  3.7833e-06
  2.1780e+02  3.6092e-06
  2.1900e+02  3.5133e-06
  2.2020e+02  3.6117e-06
  2.2140e+02  3.4875e-06
  2.2260e+02  3.4533e-06
  2.2380e+02  3.4842e-06
  2.2500e+02  3.3917e-06
  2.2620e+02  3.3617e-06
  2.2740e+02  3.3158e-06
  2.2860e+02  3.2825e-06
  2.2980e+02  3.2217e-06
  2.3100e+02  3.2658e-06
  2.3220e+02  3.2275e-06
  2.3340e+02  3.1850e-06
  2.3460e+02  3.1133e-06
  2.3580e+02  3.1325e-06
  2.3700e+02  2.9642e-06
  2.3820e+02  3.0525e-06
  2.3940e+02  3.0558e-06
  2.4060e+02  2.9058e-06
  2.4180e+02  2.9717e-06
  2.4300e+02  2.9717e-06
  2.4420e+02  2.9525e-06
  2.4540e+02  2.8700e-06
  2.4660e+02  2.8875e-06
  2.4780e+02  2.8442e-06
  2.4900e+02  2.7817e-06
  2.5020e+02  2.8508e-06
  2.5140e+02  2.8550e-06
  2.5260e+02  2.8033e-06
  2.5380e+02  2.7642e-06
  2.5500e+02  2.7067e-06
  2.5620e+02  2.6708e-06
  2.5740e+02  2.7083e-06
  2.5860e+02  2.6275e-06
  2.5980e+02  2.6308e-06
  2.6100e+02  2.5583e-06
  2.6220e+02  2.5600e-06
  2.6340e+02  2.5733e-06
  2.6460e+02  2.5758e-06
  2.6580e+02  2.5950e-06
  2.6700e+02  2.6092e-06
  2.6820e+02  2.4683e-06
  2.6940e+02  2.4367e-06
  2.7060e+02  2.4967e-06
  2.7180e+02  2.4392e-06
  2.7300e+02  2.4583e-06
  2.7420e+02  2.4125e-06
  2.7540e+02  2.4667e-06
  2.7660e+02  2.3742e-06
  2.7780e+02  2.3433e-06
  2.7900e+02  2.2925e-06
  2.8020e+02  2.3050e-06
  2.8140e+02  2.2917e-06
  2.8260e+02  2.3025e-06
  2.8380e+02  2.1775e-06
  2.8500e+02  2.2025e-06
  2.8620e+02  2.2250e-06
  2.8740e+02  2.3008e-06
  2.8860e+02  2.2583e-06
  2.8980e+02  2.1708e-06
  2.9100e+02  2.1625e-06
  2.9220e+02  2.0983e-06
  2.9340e+02  2.1658e-06
  2.9460e+02  2.0858e-06
  2.9580e+02  2.1458e-06
  2.9700e+02  2.1025e-06
  2.9820e+02  2.1558e-06
  2.9940e+02  2.0600e-06


==> figures/spectra/11_-1_interference/interferenceSpectrum_11_-1-nunu.dat <==
  6.0000e-01  1.6667e-09
  1.8000e+00  2.4800e-09
  3.0000e+00  8.3333e-10
  4.2000e+00  1.6667e-09
  5.4000e+00  3.3333e-09
  6.6000e+00  1.0303e-08
  7.8000e+00  5.0000e-09
  9.0000e+00  9.1667e-09
  1.0200e+01  9.1663e-09
  1.1400e+01  1.6667e-08
  1.2600e+01  2.6669e-08
  1.3800e+01  2.3333e-08
  1.5000e+01  3.5018e-08
  1.6200e+01  5.1631e-08
  1.7400e+01  4.7500e-08
  1.8600e+01  6.7012e-08
  1.9800e+01  5.7405e-08
  2.1000e+01  6.9161e-08
  2.2200e+01  8.9678e-08
  2.3400e+01  8.6643e-08
  2.4600e+01  1.0995e-07
  2.5800e+01  1.1641e-07
  2.7000e+01  1.2992e-07
  2.8200e+01  1.3420e-07
  2.9400e+01  1.5588e-07
  3.0600e+01  1.7916e-07
  3.1800e+01  2.0718e-07
  3.3000e+01  2.0123e-07
  3.4200e+01  2.6593e-07
  3.5400e+01  2.3709e-07
  3.6600e+01  2.7952e-07
  3.7800e+01  3.1797e-07
  3.9000e+01  3.3985e-07
  4.0200e+01  3.9750e-07
  4.1400e+01  4.1140e-07
  4.2600e+01  4.4559e-07
  4.3800e+01  4.9503e-07
  4.5000e+01  5.3516e-07
  4.6200e+01  6.1431e-07
  4.7400e+01  6.0081e-07
  4.8600e+01  7.0279e-07
  4.9800e+01  6.9888e-07
  5.1000e+01  8.4536e-07
  5.2200e+01  9.1734e-07
  5.3400e+01  1.0297e-06
  5.4600e+01  1.0641e-06
  5.5800e+01  1.1471e-06
  5.7000e+01  1.2762e-06
  5.8200e+01  1.3749e-06
  5.9400e+01  1.5688e-06
  6.0600e+01  1.7331e-06
  6.1800e+01  1.9488e-06
  6.3000e+01  2.1534e-06
  6.4200e+01  2.3958e-06
  6.5400e+01  2.6640e-06
  6.6600e+01  2.9501e-06
  6.7800e+01  3.4750e-06
  6.9000e+01  3.8216e-06
  7.0200e+01  4.3446e-06
  7.1400e+01  5.0379e-06
  7.2600e+01  5.7880e-06
  7.3800e+01  6.7524e-06
  7.5000e+01  8.0264e-06
  7.6200e+01  9.6143e-06
  7.7400e+01  1.1483e-05
  7.8600e+01  1.3753e-05
  7.9800e+01  1.7237e-05
  8.1000e+01  2.1717e-05
  8.2200e+01  2.8210e-05
  8.3400e+01  3.8000e-05
  8.4600e+01  5.3105e-05
  8.5800e+01  7.9370e-05
  8.7000e+01  1.2985e-04
  8.8200e+01  2.4215e-04
  8.9400e+01  5.4201e-04
  9.0600e+01  1.0245e-03
  9.1800e+01  1.0538e-03
  9.3000e+01  5.4388e-04
  9.4200e+01  2.5059e-04
  9.5400e+01  1.3870e-04
  9.6600e+01  8.7384e-05
  9.7800e+01  6.0315e-05
  9.9000e+01  4.4092e-05
  1.0020e+02  3.3586e-05
  1.0140e+02  2.6734e-05
  1.0260e+02  2.1645e-05
  1.0380e+02  1.7918e-05
  1.0500e+02  1.5245e-05
  1.0620e+02  1.2934e-05
  1.0740e+02  1.1259e-05
  1.0860e+02  9.8343e-06
  1.0980e+02  8.9947e-06
  1.1100e+02  8.1137e-06
  1.1220e+02  7.1054e-06
  1.1340e+02  6.7057e-06
  1.1460e+02  6.0297e-06
  1.1580e+02  5.5941e-06
  1.1700e+02  5.1266e-06
  1.1820e+02  4.7347e-06
  1.1940e+02  4.4547e-06
  1.2060e+02  4.1389e-06
  1.2180e+02  3.7658e-06
  1.2300e+02  3.6812e-06
  1.2420e+02  3.4147e-06
  1.2540e+02  3.2217e-06
  1.2660e+02  2.9510e-06
  1.2780e+02  2.9927e-06
  1.2900e+02  2.7562e-06
  1.3020e+02  2.7310e-06
  1.3140e+02  2.6460e-06
  1.3260e+02  2.4831e-06
  1.3380e+02  2.2707e-06
  1.3500e+02  2.3040e-06
  1.3620e+02  2.1824e-06
  1.3740e+02  2.0829e-06
  1.3860e+02  1.9970e-06
  1.3980e+02  1.9992e-06
  1.4100e+02  1.9317e-06
  1.4220e+02  1.8292e-06
  1.4340e+02  1.8328e-06
  1.4460e+02  1.6275e-06
  1.4580e+02  1.6954e-06
  1.4700e+02  1.6194e-06
  1.4820e+02  1.5248e-06
  1.4940e+02  1.5209e-06
  1.5060e+02  1.5241e-06
  1.5180e+02  1.5013e-06
  1.5300e+02  1.4338e-06
  1.5420e+02  1.3650e-06
  1.5540e+02  1.3606e-06
  1.5660e+02  1.3004e-06
  1.5780e+02  1.2888e-06
  1.5900e+02  1.2849e-06
  1.6020e+02  1.1957e-06
  1.6140e+02  1.2004e-06
  1.6260e+02  1.1941e-06
  1.6380e+02  1.1564e-06
  1.6500e+02  1.0830e-06
  1.6620e+02  1.1477e-06
  1.6740e+02  1.1113e-06
  1.6860e+02  1.0456e-06
  1.6980e+02  1.0657e-06
  1.7100e+02  1.0505e-06
  1.7220e+02  1.0411e-06
  1.7340e+02  9.9708e-07
  1.7460e+02  9.3245e-07
  1.7580e+02  8.9821e-07
  1.7700e+02  8.7587e-07
  1.7820e+02  9.6749e-07
  1.7940e+02  9.1435e-07
  1.8060e+02  9.1107e-07
  1.8180e+02  8.8353e-07
  1.8300e+02  8.8029e-07
  1.8420e+02  8.1763e-07
  1.8540e+02  8.6728e-07
  1.8660e+02  8.5469e-07
  1.8780e+02  8.3572e-07
  1.8900e+02  8.2702e-07
  1.9020e+02  7.5977e-07
  1.9140e+02  7.9056e-07
  1.9260e+02  8.2888e-07
  1.9380e+02  7.3487e-07
  1.9500e+02  7.5574e-07
  1.9620e+02  7.5253e-07
  1.9740e+02  7.2993e-07
  1.9860e+02  6.8724e-07
  1.9980e+02  7.0646e-07
  2.0100e+02  7.0895e-07
  2.0220e+02  7.2684e-07
  2.0340e+02  6.8166e-07
  2.0460e+02  7.1544e-07
  2.0580e+02  6.9155e-07
  2.0700e+02  6.5096e-07
  2.0820e+02  6.3651e-07
  2.0940e+02  6.3102e-07
  2.1060e+02  6.7550e-07
  2.1180e+02  6.1621e-07
  2.1300e+02  6.1438e-07
  2.1420e+02  6.1530e-07
  2.1540e+02  5.7806e-07
  2.1660e+02  6.0635e-07
  2.1780e+02  6.0870e-07
  2.1900e+02  5.9774e-07
  2.2020e+02  5.5811e-07
  2.2140e+02  5.8969e-07
  2.2260e+02  5.8469e-07
  2.2380e+02  5.9580e-07
  2.2500e+02  5.1242e-07
  2.2620e+02  5.7086e-07
  2.2740e+02  5.5265e-07
  2.2860e+02  5.3451e-07
  2.2980e+02  5.3601e-07
  2.3100e+02  5.1030e-07
  2.3220e+02  5.7085e-07
  2.3340e+02  5.4727e-07
  2.3460e+02  5.2783e-07
  2.3580e+02  5.0405e-07
  2.3700e+02  4.6308e-07
  2.3820e+02  4.8531e-07
  2.3940e+02  4.8960e-07
  2.4060e+02  5.0950e-07
  2.4180e+02  4.9812e-07
  2.4300e+02  5.1422e-07
  2.4420e+02  5.0473e-07
  2.4540e+02  4.8101e-07
  2.4660e+02  4.6018e-07
  2.4780e+02  4.7017e-07
  2.4900e+02  4.6928e-07
  2.5020e+02  4.7094e-07
  2.5140e+02  4.6785e-07
  2.5260e+02  4.2586e-07
  2.5380e+02  4.3817e-07
  2.5500e+02  4.3750e-07
  2.5620e+02  4.2298e-07
  2.5740e+02  4.3338e-07
  2.5860e+02  4.4370e-07
  2.5980e+02  4.1023e-07
  2.6100e+02  4.6642e-07
  2.6220e+02  3.9263e-07
  2.6340e+02  4.1185e-07
  2.6460e+02  3.9959e-07
  2.6580e+02  3.8689e-07
  2.6700e+02  3.9812e-07
  2.6820e+02  4.0346e-07
  2.6940e+02  3.8555e-07
  2.7060e+02  3.9297e-07
  2.7180e+02  3.8671e-07
  2.7300e+02  4.1241e-07
  2.7420e+02  3.8942e-07
  2.7540e+02  3.7967e-07
  2.7660e+02  4.0945e-07
  2.7780e+02  3.7439e-07
  2.7900e+02  3.9537e-07
  2.8020e+02  3.7041e-07
  2.8140e+02  3.6966e-07
  2.8260e+02  3.7198e-07
  2.8380e+02  3.6290e-07
  2.8500e+02  3.7909e-07
  2.8620e+02  3.5701e-07
  2.8740e+02  3.4587e-07
  2.8860e+02  3.4565e-07
  2.8980e+02  3.3553e-07
  2.9100e+02  3.5713e-07
  2.9220e+02  2.9483e-07
  2.9340e+02  3.5862e-07
  2.9460e+02  3.3804e-07
  2.9580e+02  3.3964e-07
  2.9700e+02  3.4032e-07
  2.9820e+02  3.1231e-07
  2.9940e+02  3.2704e-07


==> figures/spectra/11_1_interference/interferenceSpectrum_11_1-1.dat <==
  6.0000e-01  0.0000e+00
  1.8000e+00  0.0000e+00
  3.0000e+00  8.3333e-10
  4.2000e+00  8.3333e-10
  5.4000e+00  8.3333e-10
  6.6000e+00  1.6667e-09
  7.8000e+00  7.5000e-09
  9.0000e+00  5.8333e-09
  1.0200e+01  7.5000e-09
  1.1400e+01  1.0833e-08
  1.2600e+01  1.0000e-08
  1.3800e+01  1.2500e-08
  1.5000e+01  1.9167e-08
  1.6200e+01  2.0833e-08
  1.7400e+01  2.4167e-08
  1.8600e+01  2.6667e-08
  1.9800e+01  2.6667e-08
  2.1000e+01  3.1667e-08
  2.2200e+01  3.3333e-08
  2.3400e+01  4.6667e-08
  2.4600e+01  4.5000e-08
  2.5800e+01  4.7500e-08
  2.7000e+01  6.4167e-08
  2.8200e+01  7.1667e-08
  2.9400e+01  7.1667e-08
  3.0600e+01  7.8333e-08
  3.1800e+01  1.0000e-07
  3.3000e+01  1.1000e-07
  3.4200e+01  1.1833e-07
  3.5400e+01  1.1667e-07
  3.6600e+01  1.4917e-07
  3.7800e+01  1.6167e-07
  3.9000e+01  1.6333e-07
  4.0200e+01  1.4500e-07
  4.1400e+01  1.8833e-07
  4.2600e+01  2.0583e-07
  4.3800e+01  2.4833e-07
  4.5000e+01  2.3667e-07
  4.6200e+01  2.4083e-07
  4.7400e+01  2.8000e-07
  4.8600e+01  3.3417e-07
  4.9800e+01  3.1167e-07
  5.1000e+01  3.5417e-07
  5.2200e+01  3.9333e-07
  5.3400e+01  4.3083e-07
  5.4600e+01  5.1417e-07
  5.5800e+01  5.5083e-07
  5.7000e+01  6.2500e-07
  5.8200e+01  6.3833e-07
  5.9400e+01  7.0583e-07
  6.0600e+01  7.6417e-07
  6.1800e+01  8.7833e-07
  6.3000e+01  9.6667e-07
  6.4200e+01  1.1308e-06
  6.5400e+01  1.2333e-06
  6.6600e+01  1.4017e-06
  6.7800e+01  1.5408e-06
  6.9000e+01  1.7492e-06
  7.0200e+01  1.9925e-06
  7.1400e+01  2.2367e-06
  7.2600e+01  2.6433e-06
  7.3800e+01  3.0708e-06
  7.5000e+01  3.7117e-06
  7.6200e+01  4.4167e-06
  7.7400e+01  5.2075e-06
  7.8600e+01  6.1908e-06
  7.9800e+01  7.7408e-06
  8.1000e+01  9.8242e-06
  8.2200e+01  1.3003e-05
  8.3400e+01  1.7537e-05
  8.4600e+01  2.4548e-05
  8.5800e+01  3.6895e-05
  8.7000e+01  5.9691e-05
  8.8200e+01  1.1080e-04
  8.9400e+01  2.4781e-04
  9.0600e+01  4.6982e-04
  9.1800e+01  4.8339e-04
  9.3000e+01  2.4916e-04
  9.4200e+01  1.1439e-04
  9.5400e+01  6.3690e-05
  9.6600e+01  4.0176e-05
  9.7800e+01  2.7610e-05
  9.9000e+01  2.0255e-05
  1.0020e+02  1.5416e-05
  1.0140e+02  1.2454e-05
  1.0260e+02  1.0030e-05
  1.0380e+02  8.3775e-06
  1.0500e+02  7.0133e-06
  1.0620e+02  6.1150e-06
  1.0740e+02  5.1825e-06
  1.0860e+02  4.5425e-06
  1.0980e+02  4.0783e-06
  1.1100e+02  3.6525e-06
  1.1220e+02  3.3867e-06
  1.1340e+02  2.9583e-06
  1.1460e+02  2.7483e-06
  1.1580e+02  2.5525e-06
  1.1700e+02  2.3883e-06
  1.1820e+02  2.1650e-06
  1.1940e+02  2.0692e-06
  1.2060e+02  1.8558e-06
  1.2180e+02  1.7817e-06
  1.2300e+02  1.6350e-06
  1.2420e+02  1.6517e-06
  1.2540e+02  1.5175e-06
  1.2660e+02  1.4417e-06
  1.2780e+02  1.3450e-06
  1.2900e+02  1.3150e-06
  1.3020e+02  1.2108e-06
  1.3140e+02  1.1675e-06
  1.3260e+02  1.1317e-06
  1.3380e+02  1.0725e-06
  1.3500e+02  1.0842e-06
  1.3620e+02  9.6917e-07
  1.3740e+02  9.6917e-07
  1.3860e+02  9.3250e-07
  1.3980e+02  8.7417e-07
  1.4100e+02  9.3083e-07
  1.4220e+02  8.6583e-07
  1.4340e+02  7.8500e-07
  1.4460e+02  8.0917e-07
  1.4580e+02  7.9583e-07
  1.4700e+02  7.8750e-07
  1.4820e+02  7.1417e-07
  1.4940e+02  7.0750e-07
  1.5060e+02  7.2917e-07
  1.5180e+02  7.0417e-07
  1.5300e+02  6.5250e-07
  1.5420e+02  6.5583e-07
  1.5540e+02  6.1583e-07
  1.5660e+02  6.0667e-07
  1.5780e+02  6.0833e-07
  1.5900e+02  5.6000e-07
  1.6020e+02  5.9083e-07
  1.6140e+02  5.8250e-07
  1.6260e+02  5.7250e-07
  1.6380e+02  5.2000e-07
  1.6500e+02  5.3250e-07
  1.6620e+02  5.3250e-07
  1.6740e+02  5.1000e-07
  1.6860e+02  4.8167e-07
  1.6980e+02  4.7083e-07
  1.7100e+02  4.9417e-07
  1.7220e+02  4.6667e-07
  1.7340e+02  4.3667e-07
  1.7460e+02  4.5917e-07
  1.7580e+02  4.8250e-07
  1.7700e+02  4.1333e-07
  1.7820e+02  4.5000e-07
  1.7940e+02  4.4833e-07
  1.8060e+02  4.0750e-07
  1.8180e+02  4.0833e-07
  1.8300e+02  4.0083e-07
  1.8420e+02  3.9667e-07
  1.8540e+02  4.1500e-07
  1.8660e+02  4.0750e-07
  1.8780e+02  3.7250e-07
  1.8900e+02  3.9083e-07
  1.9020e+02  3.6917e-07
  1.9140e+02  3.9000e-07
  1.9260e+02  3.7417e-07
  1.9380e+02  3.6167e-07
  1.9500e+02  3.3083e-07
  1.9620e+02  3.2417e-07
  1.9740e+02  3.1417e-07
  1.9860e+02  3.3000e-07
  1.9980e+02  3.2083e-07
  2.0100e+02  3.3417e-07
  2.0220e+02  3.4583e-07
  2.0340e+02  3.2000e-07
  2.0460e+02  3.0333e-07
  2.0580e+02  3.3250e-07
  2.0700e+02  3.1583e-07
  2.0820e+02  3.0833e-07
  2.0940e+02  3.1167e-07
  2.1060e+02  3.0500e-07
  2.1180e+02  2.9250e-07
  2.1300e+02  3.0333e-07
  2.1420e+02  3.1333e-07
  2.1540e+02  2.9167e-07
  2.1660e+02  2.8833e-07
  2.1780e+02  2.9083e-07
  2.1900e+02  3.1583e-07
  2.2020e+02  2.8833e-07
  2.2140e+02  3.0833e-07
  2.2260e+02  2.7833e-07
  2.2380e+02  2.5417e-07
  2.2500e+02  2.6917e-07
  2.2620e+02  2.5917e-07
  2.2740e+02  2.5500e-07
  2.2860e+02  2.6333e-07
  2.2980e+02  2.6417e-07
  2.3100e+02  2.3917e-07
  2.3220e+02  2.4333e-07
  2.3340e+02  2.5750e-07
  2.3460e+02  2.3917e-07
  2.3580e+02  2.6083e-07
  2.3700e+02  2.4083e-07
  2.3820e+02  2.4250e-07
  2.3940e+02  2.3000e-07
  2.4060e+02  2.3000e-07
  2.4180e+02  2.6500e-07
  2.4300e+02  2.4417e-07
  2.4420e+02  2.2000e-07
  2.4540e+02  2.5167e-07
  2.4660e+02  2.3000e-07
  2.4780e+02  2.2417e-07
  2.4900e+02  2.2583e-07
  2.5020e+02  2.1000e-07
  2.5140e+02  2.2500e-07
  2.5260e+02  2.0583e-07
  2.5380e+02  2.2250e-07
  2.5500e+02  2.1250e-07
  2.5620e+02  2.2583e-07
  2.5740e+02  2.1667e-07
  2.5860e+02  2.0917e-07
  2.5980e+02  1.9000e-07
  2.6100e+02  1.8917e-07
  2.6220e+02  1.9500e-07
  2.6340e+02  1.8833e-07
  2.6460e+02  1.5333e-07
  2.6580e+02  1.9333e-07
  2.6700e+02  1.9667e-07
  2.6820e+02  2.2417e-07
  2.6940e+02  1.9083e-07
  2.7060e+02  2.1167e-07
  2.7180e+02  1.8333e-07
  2.7300e+02  2.1083e-07
  2.7420e+02  1.7500e-07
  2.7540e+02  1.9250e-07
  2.7660e+02  1.7750e-07
  2.7780e+02  1.8500e-07
  2.7900e+02  1.9750e-07
  2.8020e+02  1.7417e-07
  2.8140e+02  1.7333e-07
  2.8260e+02  1.8000e-07
  2.8380e+02  1.8417e-07
  2.8500e+02  1.7333e-07
  2.8620e+02  1.6917e-07
  2.8740e+02  1.6083e-07
  2.8860e+02  1.7083e-07
  2.8980e+02  1.7417e-07
  2.9100e+02  1.6167e-07
  2.9220e+02  1.6667e-07
  2.9340e+02  1.5500e-07
  2.9460e+02  1.7000e-07
  2.9580e+02  1.5833e-07
  2.9700e+02  1.7500e-07
  2.9820e+02  1.7167e-07
  2.9940e+02  1.5500e-07


==> figures/spectra/11_1_interference/interferenceSpectrum_11_1-WW_int.dat <==
  6.0000e-01  0.0000e+00
  1.8000e+00  0.0000e+00
  3.0000e+00  0.0000e+00
  4.2000e+00  0.0000e+00
  5.4000e+00  0.0000e+00
  6.6000e+00  0.0000e+00
  7.8000e+00  0.0000e+00
  9.0000e+00  0.0000e+00
  1.0200e+01  0.0000e+00
  1.1400e+01  0.0000e+00
  1.2600e+01  0.0000e+00
  1.3800e+01  0.0000e+00
  1.5000e+01  0.0000e+00
  1.6200e+01  0.0000e+00
  1.7400e+01  0.0000e+00
  1.8600e+01  0.0000e+00
  1.9800e+01  0.0000e+00
  2.1000e+01  0.0000e+00
  2.2200e+01  0.0000e+00
  2.3400e+01  0.0000e+00
  2.4600e+01  0.0000e+00
  2.5800e+01  0.0000e+00
  2.7000e+01  0.0000e+00
  2.8200e+01  0.0000e+00
  2.9400e+01  0.0000e+00
  3.0600e+01  0.0000e+00
  3.1800e+01  0.0000e+00
  3.3000e+01  0.0000e+00
  3.4200e+01  0.0000e+00
  3.5400e+01  0.0000e+00
  3.6600e+01  0.0000e+00
  3.7800e+01  0.0000e+00
  3.9000e+01  0.0000e+00
  4.0200e+01  0.0000e+00
  4.1400e+01  0.0000e+00
  4.2600e+01  0.0000e+00
  4.3800e+01  0.0000e+00
  4.5000e+01  0.0000e+00
  4.6200e+01  0.0000e+00
  4.7400e+01  0.0000e+00
  4.8600e+01  0.0000e+00
  4.9800e+01  0.0000e+00
  5.1000e+01  0.0000e+00
  5.2200e+01  0.0000e+00
  5.3400e+01  0.0000e+00
  5.4600e+01  0.0000e+00
  5.5800e+01  0.0000e+00
  5.7000e+01  0.0000e+00
  5.8200e+01  0.0000e+00
  5.9400e+01  0.0000e+00
  6.0600e+01  0.0000e+00
  6.1800e+01  0.0000e+00
  6.3000e+01  0.0000e+00
  6.4200e+01  0.0000e+00
  6.5400e+01  0.0000e+00
  6.6600e+01  0.0000e+00
  6.7800e+01  0.0000e+00
  6.9000e+01  0.0000e+00
  7.0200e+01  0.0000e+00
  7.1400e+01  0.0000e+00
  7.2600e+01  0.0000e+00
  7.3800e+01  0.0000e+00
  7.5000e+01  0.0000e+00
  7.6200e+01  0.0000e+00
  7.7400e+01  0.0000e+00
  7.8600e+01  0.0000e+00
  7.9800e+01  0.0000e+00
  8.1000e+01  0.0000e+00
  8.2200e+01  0.0000e+00
  8.3400e+01  0.0000e+00
  8.4600e+01  0.0000e+00
  8.5800e+01  0.0000e+00
  8.7000e+01  0.0000e+00
  8.8200e+01  0.0000e+00
  8.9400e+01  0.0000e+00
  9.0600e+01  0.0000e+00
  9.1800e+01  0.0000e+00
  9.3000e+01  0.0000e+00
  9.4200e+01  0.0000e+00
  9.5400e+01  0.0000e+00
  9.6600e+01  0.0000e+00
  9.7800e+01  0.0000e+00
  9.9000e+01  0.0000e+00
  1.0020e+02  0.0000e+00
  1.0140e+02  0.0000e+00
  1.0260e+02  0.0000e+00
  1.0380e+02  0.0000e+00
  1.0500e+02  0.0000e+00
  1.0620e+02  0.0000e+00
  1.0740e+02  0.0000e+00
  1.0860e+02  0.0000e+00
  1.0980e+02  0.0000e+00
  1.1100e+02  0.0000e+00
  1.1220e+02  0.0000e+00
  1.1340e+02  0.0000e+00
  1.1460e+02  0.0000e+00
  1.1580e+02  0.0000e+00
  1.1700e+02  0.0000e+00
  1.1820e+02  0.0000e+00
  1.1940e+02  0.0000e+00
  1.2060e+02  0.0000e+00
  1.2180e+02  0.0000e+00
  1.2300e+02  0.0000e+00
  1.2420e+02  0.0000e+00
  1.2540e+02  0.0000e+00
  1.2660e+02  0.0000e+00
  1.2780e+02  0.0000e+00
  1.2900e+02  0.0000e+00
  1.3020e+02  0.0000e+00
  1.3140e+02  0.0000e+00
  1.3260e+02  0.0000e+00
  1.3380e+02  0.0000e+00
  1.3500e+02  0.0000e+00
  1.3620e+02  0.0000e+00
  1.3740e+02  0.0000e+00
  1.3860e+02  0.0000e+00
  1.3980e+02  0.0000e+00
  1.4100e+02  0.0000e+00
  1.4220e+02  0.0000e+00
  1.4340e+02  0.0000e+00
  1.4460e+02  0.0000e+00
  1.4580e+02  0.0000e+00
  1.4700e+02  0.0000e+00
  1.4820e+02  0.0000e+00
  1.4940e+02  0.0000e+00
  1.5060e+02  0.0000e+00
  1.5180e+02  0.0000e+00
  1.5300e+02  0.0000e+00
  1.5420e+02  0.0000e+00
  1.5540e+02  0.0000e+00
  1.5660e+02  0.0000e+00
  1.5780e+02  0.0000e+00
  1.5900e+02  0.0000e+00
  1.6020e+02  9.8414e-13
  1.6140e+02  5.7185e-09
  1.6260e+02  1.0064e-08
  1.6380e+02  1.6926e-08
  1.6500e+02  2.1675e-08
  1.6620e+02  3.2294e-08
  1.6740e+02  3.5208e-08
  1.6860e+02  4.2790e-08
  1.6980e+02  5.0761e-08
  1.7100e+02  5.8305e-08
  1.7220e+02  6.8385e-08
  1.7340e+02  6.9441e-08
  1.7460e+02  7.9887e-08
  1.7580e+02  7.0501e-08
  1.7700e+02  8.9600e-08
  1.7820e+02  9.3016e-08
  1.7940e+02  9.8773e-08
  1.8060e+02  9.5645e-08
  1.8180e+02  1.1446e-07
  1.8300e+02  1.1106e-07
  1.8420e+02  1.2008e-07
  1.8540e+02  1.3059e-07
  1.8660e+02  1.2131e-07
  1.8780e+02  1.2166e-07
  1.8900e+02  1.3381e-07
  1.9020e+02  1.3735e-07
  1.9140e+02  1.2253e-07
  1.9260e+02  1.3257e-07
  1.9380e+02  1.4310e-07
  1.9500e+02  1.3352e-07
  1.9620e+02  1.4702e-07
  1.9740e+02  1.5178e-07
  1.9860e+02  1.4202e-07
  1.9980e+02  1.5995e-07
  2.0100e+02  1.5770e-07
  2.0220e+02  1.7095e-07
  2.0340e+02  1.4673e-07
  2.0460e+02  1.7332e-07
  2.0580e+02  1.6320e-07
  2.0700e+02  1.5048e-07
  2.0820e+02  1.6579e-07
  2.0940e+02  1.7545e-07
  2.1060e+02  1.7141e-07
  2.1180e+02  1.6092e-07
  2.1300e+02  1.6018e-07
  2.1420e+02  1.7289e-07
  2.1540e+02  1.6531e-07
  2.1660e+02  1.7433e-07
  2.1780e+02  1.5882e-07
  2.1900e+02  1.6844e-07
  2.2020e+02  1.7243e-07
  2.2140e+02  1.7102e-07
  2.2260e+02  1.6264e-07
  2.2380e+02  1.6168e-07
  2.2500e+02  1.6506e-07
  2.2620e+02  1.7311e-07
  2.2740e+02  1.7693e-07
  2.2860e+02  1.5979e-07
  2.2980e+02  1.6827e-07
  2.3100e+02  1.4898e-07
  2.3220e+02  1.6520e-07
  2.3340e+02  1.6595e-07
  2.3460e+02  1.5939e-07
  2.3580e+02  1.7350e-07
  2.3700e+02  1.7939e-07
  2.3820e+02  1.7583e-07
  2.3940e+02  1.5820e-07
  2.4060e+02  1.6263e-07
  2.4180e+02  1.6533e-07
  2.4300e+02  1.4698e-07
  2.4420e+02  1.5858e-07
  2.4540e+02  1.6554e-07
  2.4660e+02  1.6488e-07
  2.4780e+02  1.6083e-07
  2.4900e+02  1.6219e-07
  2.5020e+02  1.6143e-07
  2.5140e+02  1.6041e-07
  2.5260e+02  1.6246e-07
  2.5380e+02  1.5525e-07
  2.5500e+02  1.6288e-07
  2.5620e+02  1.5452e-07
  2.5740e+02  1.5423e-07
  2.5860e+02  1.4926e-07
  2.5980e+02  1.5867e-07
  2.6100e+02  1.5714e-07
  2.6220e+02  1.4667e-07
  2.6340e+02  1.5209e-07
  2.6460e+02  1.5067e-07
  2.6580e+02  1.5180e-07
  2.6700e+02  1.5825e-07
  2.6820e+02  1.4170e-07
  2.6940e+02  1.4083e-07
  2.7060e+02  1.3932e-07
  2.7180e+02  1.4832e-07
  2.7300e+02  1.3818e-07
  2.7420e+02  1.4964e-07
  2.7540e+02  1.4242e-07
  2.7660e+02  1.4665e-07
  2.7780e+02  1.4962e-07
  2.7900e+02  1.4688e-07
  2.8020e+02  1.5194e-07
  2.8140e+02  1.4029e-07
  2.8260e+02  1.3123e-07
  2.8380e+02  1.4325e-07
  2.8500e+02  1.3840e-07
  2.8620e+02  1.4164e-07
  2.8740e+02  1.3822e-07
  2.8860e+02  1.3218e-07
  2.8980e+02  1.1945e-07
  2.9100e+02  1.3054e-07
  2.9220e+02  1.5018e-07
  2.9340e+02  1.2968e-07
  2.9460e+02  1.3496e-07
  2.9580e+02  1.2822e-07
  2.9700e+02  1.3350e-07
  2.9820e+02  1.1869e-07
  2.9940e+02  1.2870e-07


==> figures/spectra/11_1_interference/interferenceSpectrum_11_1-WW_no_int.dat <==
  6.0000e-01  0.0000e+00
  1.8000e+00  0.0000e+00
  3.0000e+00  0.0000e+00
  4.2000e+00  0.0000e+00
  5.4000e+00  0.0000e+00
  6.6000e+00  0.0000e+00
  7.8000e+00  0.0000e+00
  9.0000e+00  0.0000e+00
  1.0200e+01  0.0000e+00
  1.1400e+01  0.0000e+00
  1.2600e+01  0.0000e+00
  1.3800e+01  0.0000e+00
  1.5000e+01  0.0000e+00
  1.6200e+01  0.0000e+00
  1.7400e+01  0.0000e+00
  1.8600e+01  0.0000e+00
  1.9800e+01  0.0000e+00
  2.1000e+01  0.0000e+00
  2.2200e+01  0.0000e+00
  2.3400e+01  0.0000e+00
  2.4600e+01  0.0000e+00
  2.5800e+01  0.0000e+00
  2.7000e+01  0.0000e+00
  2.8200e+01  0.0000e+00
  2.9400e+01  0.0000e+00
  3.0600e+01  0.0000e+00
  3.1800e+01  0.0000e+00
  3.3000e+01  0.0000e+00
  3.4200e+01  0.0000e+00
  3.5400e+01  0.0000e+00
  3.6600e+01  0.0000e+00
  3.7800e+01  0.0000e+00
  3.9000e+01  0.0000e+00
  4.0200e+01  0.0000e+00
  4.1400e+01  0.0000e+00
  4.2600e+01  0.0000e+00
  4.3800e+01  0.0000e+00
  4.5000e+01  0.0000e+00
  4.6200e+01  0.0000e+00
  4.7400e+01  0.0000e+00
  4.8600e+01  0.0000e+00
  4.9800e+01  0.0000e+00
  5.1000e+01  0.0000e+00
  5.2200e+01  0.0000e+00
  5.3400e+01  0.0000e+00
  5.4600e+01  0.0000e+00
  5.5800e+01  0.0000e+00
  5.7000e+01  0.0000e+00
  5.8200e+01  0.0000e+00
  5.9400e+01  0.0000e+00
  6.0600e+01  0.0000e+00
  6.1800e+01  0.0000e+00
  6.3000e+01  0.0000e+00
  6.4200e+01  0.0000e+00
  6.5400e+01  0.0000e+00
  6.6600e+01  0.0000e+00
  6.7800e+01  0.0000e+00
  6.9000e+01  0.0000e+00
  7.0200e+01  0.0000e+00
  7.1400e+01  0.0000e+00
  7.2600e+01  0.0000e+00
  7.3800e+01  0.0000e+00
  7.5000e+01  0.0000e+00
  7.6200e+01  0.0000e+00
  7.7400e+01  0.0000e+00
  7.8600e+01  0.0000e+00
  7.9800e+01  0.0000e+00
  8.1000e+01  0.0000e+00
  8.2200e+01  0.0000e+00
  8.3400e+01  0.0000e+00
  8.4600e+01  0.0000e+00
  8.5800e+01  0.0000e+00
  8.7000e+01  0.0000e+00
  8.8200e+01  0.0000e+00
  8.9400e+01  0.0000e+00
  9.0600e+01  0.0000e+00
  9.1800e+01  0.0000e+00
  9.3000e+01  0.0000e+00
  9.4200e+01  0.0000e+00
  9.5400e+01  0.0000e+00
  9.6600e+01  0.0000e+00
  9.7800e+01  0.0000e+00
  9.9000e+01  0.0000e+00
  1.0020e+02  0.0000e+00
  1.0140e+02  0.0000e+00
  1.0260e+02  0.0000e+00
  1.0380e+02  0.0000e+00
  1.0500e+02  0.0000e+00
  1.0620e+02  0.0000e+00
  1.0740e+02  0.0000e+00
  1.0860e+02  0.0000e+00
  1.0980e+02  0.0000e+00
  1.1100e+02  0.0000e+00
  1.1220e+02  0.0000e+00
  1.1340e+02  0.0000e+00
  1.1460e+02  0.0000e+00
  1.1580e+02  0.0000e+00
  1.1700e+02  0.0000e+00
  1.1820e+02  0.0000e+00
  1.1940e+02  0.0000e+00
  1.2060e+02  0.0000e+00
  1.2180e+02  0.0000e+00
  1.2300e+02  0.0000e+00
  1.2420e+02  0.0000e+00
  1.2540e+02  0.0000e+00
  1.2660e+02  0.0000e+00
  1.2780e+02  0.0000e+00
  1.2900e+02  0.0000e+00
  1.3020e+02  0.0000e+00
  1.3140e+02  0.0000e+00
  1.3260e+02  0.0000e+00
  1.3380e+02  0.0000e+00
  1.3500e+02  0.0000e+00
  1.3620e+02  0.0000e+00
  1.3740e+02  0.0000e+00
  1.3860e+02  0.0000e+00
  1.3980e+02  0.0000e+00
  1.4100e+02  0.0000e+00
  1.4220e+02  0.0000e+00
  1.4340e+02  0.0000e+00
  1.4460e+02  0.0000e+00
  1.4580e+02  0.0000e+00
  1.4700e+02  0.0000e+00
  1.4820e+02  0.0000e+00
  1.4940e+02  0.0000e+00
  1.5060e+02  0.0000e+00
  1.5180e+02  0.0000e+00
  1.5300e+02  0.0000e+00
  1.5420e+02  0.0000e+00
  1.5540e+02  0.0000e+00
  1.5660e+02  0.0000e+00
  1.5780e+02  0.0000e+00
  1.5900e+02  0.0000e+00
  1.6020e+02  1.6667e-09
  1.6140e+02  4.5083e-07
  1.6260e+02  9.8500e-07
  1.6380e+02  1.3292e-06
  1.6500e+02  1.6500e-06
  1.6620e+02  2.0558e-06
  1.6740e+02  2.1742e-06
  1.6860e+02  2.3267e-06
  1.6980e+02  2.5575e-06
  1.7100e+02  2.7017e-06
  1.7220e+02  2.9308e-06
  1.7340e+02  3.1192e-06
  1.7460e+02  3.3042e-06
  1.7580e+02  3.4167e-06
  1.7700e+02  3.5200e-06
  1.7820e+02  3.6608e-06
  1.7940e+02  3.6617e-06
  1.8060e+02  3.8408e-06
  1.8180e+02  3.9317e-06
  1.8300e+02  3.9433e-06
  1.8420e+02  4.0342e-06
  1.8540e+02  4.1792e-06
  1.8660e+02  4.1383e-06
  1.8780e+02  4.2792e-06
  1.8900e+02  4.3658e-06
  1.9020e+02  4.3858e-06
  1.9140e+02  4.3858e-06
  1.9260e+02  4.4767e-06
  1.9380e+02  4.5525e-06
  1.9500e+02  4.6700e-06
  1.9620e+02  4.5617e-06
  1.9740e+02  4.7967e-06
  1.9860e+02  4.5783e-06
  1.9980e+02  4.7017e-06
  2.0100e+02  4.7575e-06
  2.0220e+02  4.9175e-06
  2.0340e+02  4.8475e-06
  2.0460e+02  5.0217e-06
  2.0580e+02  4.9392e-06
  2.0700e+02  4.9192e-06
  2.0820e+02  4.9967e-06
  2.0940e+02  5.0283e-06
  2.1060e+02  5.0775e-06
  2.1180e+02  4.9842e-06
  2.1300e+02  5.0167e-06
  2.1420e+02  4.9483e-06
  2.1540e+02  5.0667e-06
  2.1660e+02  5.0850e-06
  2.1780e+02  5.0642e-06
  2.1900e+02  5.1825e-06
  2.2020e+02  5.1908e-06
  2.2140e+02  5.1125e-06
  2.2260e+02  5.1708e-06
  2.2380e+02  5.0983e-06
  2.2500e+02  5.2283e-06
  2.2620e+02  5.2758e-06
  2.2740e+02  5.1850e-06
  2.2860e+02  5.1742e-06
  2.2980e+02  5.2200e-06
  2.3100e+02  5.2008e-06
  2.3220e+02  5.2058e-06
  2.3340e+02  5.1917e-06
  2.3460e+02  5.2683e-06
  2.3580e+02  5.2575e-06
  2.3700e+02  5.2567e-06
  2.3820e+02  5.2017e-06
  2.3940e+02  5.1558e-06
  2.4060e+02  5.1275e-06
  2.4180e+02  5.2417e-06
  2.4300e+02  5.2242e-06
  2.4420e+02  5.1825e-06
  2.4540e+02  5.1800e-06
  2.4660e+02  5.2408e-06
  2.4780e+02  5.1667e-06
  2.4900e+02  5.1608e-06
  2.5020e+02  5.0875e-06
  2.5140e+02  5.2117e-06
  2.5260e+02  5.1433e-06
  2.5380e+02  5.1917e-06
  2.5500e+02  5.1825e-06
  2.5620e+02  5.1542e-06
  2.5740e+02  5.1825e-06
  2.5860e+02  5.1450e-06
  2.5980e+02  5.2517e-06
  2.6100e+02  5.1308e-06
  2.6220e+02  5.0258e-06
  2.6340e+02  5.1008e-06
  2.6460e+02  5.1233e-06
  2.6580e+02  5.2000e-06
  2.6700e+02  5.0650e-06
  2.6820e+02  5.2017e-06
  2.6940e+02  5.1267e-06
  2.7060e+02  5.0742e-06
  2.7180e+02  5.1550e-06
  2.7300e+02  5.0583e-06
  2.7420e+02  5.0383e-06
  2.7540e+02  4.9592e-06
  2.7660e+02  5.0675e-06
  2.7780e+02  4.9933e-06
  2.7900e+02  5.0142e-06
  2.8020e+02  5.0992e-06
  2.8140e+02  4.9683e-06
  2.8260e+02  4.9708e-06
  2.8380e+02  4.9133e-06
  2.8500e+02  5.0658e-06
  2.8620e+02  4.9025e-06
  2.8740e+02  4.9092e-06
  2.8860e+02  4.9317e-06
  2.8980e+02  4.7808e-06
  2.9100e+02  4.8083e-06
  2.9220e+02  5.0217e-06
  2.9340e+02  4.7850e-06
  2.9460e+02  4.9358e-06
  2.9580e+02  4.8592e-06
  2.9700e+02  4.9042e-06
  2.9820e+02  4.7158e-06
  2.9940e+02  4.8833e-06


==> figures/spectra/11_1_interference/interferenceSpectrum_11_1-ffbar_int.dat <==
  6.0000e-01  5.5518e-04
  1.8000e+00  6.6132e-04
  3.0000e+00  3.7679e-04
  4.2000e+00  2.8043e-04
  5.4000e+00  2.1349e-04
  6.6000e+00  1.6655e-04
  7.8000e+00  1.3440e-04
  9.0000e+00  1.1216e-04
  1.0200e+01  9.7267e-05
  1.1400e+01  8.5535e-05
  1.2600e+01  7.5309e-05
  1.3800e+01  6.6882e-05
  1.5000e+01  6.0125e-05
  1.6200e+01  5.4441e-05
  1.7400e+01  4.9598e-05
  1.8600e+01  4.5983e-05
  1.9800e+01  4.1884e-05
  2.1000e+01  3.8893e-05
  2.2200e+01  3.6181e-05
  2.3400e+01  3.3604e-05
  2.4600e+01  3.1516e-05
  2.5800e+01  3.0030e-05
  2.7000e+01  2.8646e-05
  2.8200e+01  2.6879e-05
  2.9400e+01  2.5390e-05
  3.0600e+01  2.4153e-05
  3.1800e+01  2.3139e-05
  3.3000e+01  2.1978e-05
  3.4200e+01  2.1224e-05
  3.5400e+01  2.0293e-05
  3.6600e+01  1.9655e-05
  3.7800e+01  1.8834e-05
  3.9000e+01  1.8475e-05
  4.0200e+01  1.7921e-05
  4.1400e+01  1.7137e-05
  4.2600e+01  1.6782e-05
  4.3800e+01  1.6352e-05
  4.5000e+01  1.5953e-05
  4.6200e+01  1.5800e-05
  4.7400e+01  1.5180e-05
  4.8600e+01  1.4966e-05
  4.9800e+01  1.4938e-05
  5.1000e+01  1.4376e-05
  5.2200e+01  1.4479e-05
  5.3400e+01  1.4237e-05
  5.4600e+01  1.4186e-05
  5.5800e+01  1.4484e-05
  5.7000e+01  1.4244e-05
  5.8200e+01  1.4385e-05
  5.9400e+01  1.4196e-05
  6.0600e+01  1.4427e-05
  6.1800e+01  1.4548e-05
  6.3000e+01  1.5123e-05
  6.4200e+01  1.5436e-05
  6.5400e+01  1.5975e-05
  6.6600e+01  1.6317e-05
  6.7800e+01  1.6820e-05
  6.9000e+01  1.7283e-05
  7.0200e+01  1.8372e-05
  7.1400e+01  1.9721e-05
  7.2600e+01  2.0856e-05
  7.3800e+01  2.2253e-05
  7.5000e+01  2.4258e-05
  7.6200e+01  2.6750e-05
  7.7400e+01  2.9988e-05
  7.8600e+01  3.3865e-05
  7.9800e+01  3.9462e-05
  8.1000e+01  4.7703e-05
  8.2200e+01  5.8732e-05
  8.3400e+01  7.5879e-05
  8.4600e+01  1.0296e-04
  8.5800e+01  1.4966e-04
  8.7000e+01  2.3952e-04
  8.8200e+01  4.4160e-04
  8.9400e+01  9.8577e-04
  9.0600e+01  1.8668e-03
  9.1800e+01  1.9283e-03
  9.3000e+01  9.9860e-04
  9.4200e+01  4.6480e-04
  9.5400e+01  2.6048e-04
  9.6600e+01  1.6522e-04
  9.7800e+01  1.1368e-04
  9.9000e+01  8.4446e-05
  1.0020e+02  6.5467e-05
  1.0140e+02  5.1547e-05
  1.0260e+02  4.2542e-05
  1.0380e+02  3.5320e-05
  1.0500e+02  3.0019e-05
  1.0620e+02  2.5811e-05
  1.0740e+02  2.2624e-05
  1.0860e+02  2.0259e-05
  1.0980e+02  1.7969e-05
  1.1100e+02  1.6164e-05
  1.1220e+02  1.4685e-05
  1.1340e+02  1.3592e-05
  1.1460e+02  1.2697e-05
  1.1580e+02  1.1651e-05
  1.1700e+02  1.0918e-05
  1.1820e+02  1.0226e-05
  1.1940e+02  9.5706e-06
  1.2060e+02  8.8484e-06
  1.2180e+02  8.2770e-06
  1.2300e+02  8.0208e-06
  1.2420e+02  7.5709e-06
  1.2540e+02  7.2689e-06
  1.2660e+02  6.8967e-06
  1.2780e+02  6.5913e-06
  1.2900e+02  6.2549e-06
  1.3020e+02  6.1468e-06
  1.3140e+02  5.8840e-06
  1.3260e+02  5.5339e-06
  1.3380e+02  5.3035e-06
  1.3500e+02  5.3796e-06
  1.3620e+02  5.1445e-06
  1.3740e+02  4.9608e-06
  1.3860e+02  4.8236e-06
  1.3980e+02  4.6990e-06
  1.4100e+02  4.5241e-06
  1.4220e+02  4.4071e-06
  1.4340e+02  4.1989e-06
  1.4460e+02  4.2861e-06
  1.4580e+02  4.0541e-06
  1.4700e+02  4.0269e-06
  1.4820e+02  3.9129e-06
  1.4940e+02  3.7387e-06
  1.5060e+02  3.6906e-06
  1.5180e+02  3.7508e-06
  1.5300e+02  3.4781e-06
  1.5420e+02  3.6234e-06
  1.5540e+02  3.3649e-06
  1.5660e+02  3.3869e-06
  1.5780e+02  3.2133e-06
  1.5900e+02  3.1975e-06
  1.6020e+02  3.0979e-06
  1.6140e+02  3.0529e-06
  1.6260e+02  3.0201e-06
  1.6380e+02  2.9435e-06
  1.6500e+02  2.8373e-06
  1.6620e+02  2.9312e-06
  1.6740e+02  2.7889e-06
  1.6860e+02  2.7478e-06
  1.6980e+02  2.7822e-06
  1.7100e+02  2.7420e-06
  1.7220e+02  2.6753e-06
  1.7340e+02  2.5513e-06
  1.7460e+02  2.5497e-06
  1.7580e+02  2.4739e-06
  1.7700e+02  2.4867e-06
  1.7820e+02  2.3745e-06
  1.7940e+02  2.4018e-06
  1.8060e+02  2.4104e-06
  1.8180e+02  2.3355e-06
  1.8300e+02  2.4095e-06
  1.8420e+02  2.2336e-06
  1.8540e+02  2.2125e-06
  1.8660e+02  2.2657e-06
  1.8780e+02  2.2037e-06
  1.8900e+02  2.2343e-06
  1.9020e+02  2.1278e-06
  1.9140e+02  2.1409e-06
  1.9260e+02  2.0878e-06
  1.9380e+02  2.0727e-06
  1.9500e+02  1.9727e-06
  1.9620e+02  1.9507e-06
  1.9740e+02  2.0082e-06
  1.9860e+02  1.8928e-06
  1.9980e+02  1.9652e-06
  2.0100e+02  1.9562e-06
  2.0220e+02  1.9217e-06
  2.0340e+02  1.8560e-06
  2.0460e+02  1.8255e-06
  2.0580e+02  1.8582e-06
  2.0700e+02  1.8022e-06
  2.0820e+02  1.8065e-06
  2.0940e+02  1.7952e-06
  2.1060e+02  1.7084e-06
  2.1180e+02  1.6973e-06
  2.1300e+02  1.7260e-06
  2.1420e+02  1.6121e-06
  2.1540e+02  1.6768e-06
  2.1660e+02  1.6682e-06
  2.1780e+02  1.6119e-06
  2.1900e+02  1.6232e-06
  2.2020e+02  1.6706e-06
  2.2140e+02  1.5424e-06
  2.2260e+02  1.5733e-06
  2.2380e+02  1.4928e-06
  2.2500e+02  1.5566e-06
  2.2620e+02  1.5329e-06
  2.2740e+02  1.5197e-06
  2.2860e+02  1.4442e-06
  2.2980e+02  1.5104e-06
  2.3100e+02  1.4605e-06
  2.3220e+02  1.3813e-06
  2.3340e+02  1.4503e-06
  2.3460e+02  1.3860e-06
  2.3580e+02  1.4148e-06
  2.3700e+02  1.4159e-06
  2.3820e+02  1.3524e-06
  2.3940e+02  1.3726e-06
  2.4060e+02  1.3868e-06
  2.4180e+02  1.3374e-06
  2.4300e+02  1.2968e-06
  2.4420e+02  1.2750e-06
  2.4540e+02  1.2564e-06
  2.4660e+02  1.3019e-06
  2.4780e+02  1.2818e-06
  2.4900e+02  1.2319e-06
  2.5020e+02  1.1987e-06
  2.5140e+02  1.2926e-06
  2.5260e+02  1.2275e-06
  2.5380e+02  1.2402e-06
  2.5500e+02  1.2104e-06
  2.5620e+02  1.1333e-06
  2.5740e+02  1.2450e-06
  2.5860e+02  1.2009e-06
  2.5980e+02  1.1667e-06
  2.6100e+02  1.2546e-06
  2.6220e+02  1.2034e-06
  2.6340e+02  1.1625e-06
  2.6460e+02  1.1047e-06
  2.6580e+02  1.1257e-06
  2.6700e+02  1.1509e-06
  2.6820e+02  1.0333e-06
  2.6940e+02  1.0493e-06
  2.7060e+02  1.0867e-06
  2.7180e+02  1.1191e-06
  2.7300e+02  1.0978e-06
  2.7420e+02  1.0662e-06
  2.7540e+02  1.0955e-06
  2.7660e+02  1.0671e-06
  2.7780e+02  1.0700e-06
  2.7900e+02  1.0366e-06
  2.8020e+02  1.0186e-06
  2.8140e+02  9.7912e-07
  2.8260e+02  9.9920e-07
  2.8380e+02  1.0140e-06
  2.8500e+02  9.7253e-07
  2.8620e+02  9.7047e-07
  2.8740e+02  9.7856e-07
  2.8860e+02  9.6111e-07
  2.8980e+02  9.6141e-07
  2.9100e+02  1.0203e-06
  2.9220e+02  9.3028e-07
  2.9340e+02  9.8172e-07
  2.9460e+02  9.4278e-07
  2.9580e+02  9.4162e-07
  2.9700e+02  9.5441e-07
  2.9820e+02  9.2030e-07
  2.9940e+02  9.7831e-07


==> figures/spectra/11_1_interference/interferenceSpectrum_11_1-ffbar_no_int.dat <==
  6.0000e-01  5.5722e-04
  1.8000e+00  6.6362e-04
  3.0000e+00  3.7792e-04
  4.2000e+00  2.8119e-04
  5.4000e+00  2.1396e-04
  6.6000e+00  1.6680e-04
  7.8000e+00  1.3454e-04
  9.0000e+00  1.1214e-04
  1.0200e+01  9.7123e-05
  1.1400e+01  8.5323e-05
  1.2600e+01  7.4987e-05
  1.3800e+01  6.6496e-05
  1.5000e+01  5.9683e-05
  1.6200e+01  5.3962e-05
  1.7400e+01  4.9036e-05
  1.8600e+01  4.5385e-05
  1.9800e+01  4.1226e-05
  2.1000e+01  3.8218e-05
  2.2200e+01  3.5451e-05
  2.3400e+01  3.2815e-05
  2.4600e+01  3.0705e-05
  2.5800e+01  2.9156e-05
  2.7000e+01  2.7715e-05
  2.8200e+01  2.5873e-05
  2.9400e+01  2.4378e-05
  3.0600e+01  2.3052e-05
  3.1800e+01  2.2027e-05
  3.3000e+01  2.0845e-05
  3.4200e+01  2.0043e-05
  3.5400e+01  1.9057e-05
  3.6600e+01  1.8330e-05
  3.7800e+01  1.7543e-05
  3.9000e+01  1.7058e-05
  4.0200e+01  1.6448e-05
  4.1400e+01  1.5635e-05
  4.2600e+01  1.5256e-05
  4.3800e+01  1.4701e-05
  4.5000e+01  1.4313e-05
  4.6200e+01  1.4003e-05
  4.7400e+01  1.3398e-05
  4.8600e+01  1.3135e-05
  4.9800e+01  1.3046e-05
  5.1000e+01  1.2445e-05
  5.2200e+01  1.2463e-05
  5.3400e+01  1.2093e-05
  5.4600e+01  1.2032e-05
  5.5800e+01  1.2113e-05
  5.7000e+01  1.1903e-05
  5.8200e+01  1.1930e-05
  5.9400e+01  1.1748e-05
  6.0600e+01  1.1848e-05
  6.1800e+01  1.1891e-05
  6.3000e+01  1.2312e-05
  6.4200e+01  1.2552e-05
  6.5400e+01  1.2992e-05
  6.6600e+01  1.3213e-05
  6.7800e+01  1.3716e-05
  6.9000e+01  1.4191e-05
  7.0200e+01  1.5185e-05
  7.1400e+01  1.6484e-05
  7.2600e+01  1.7537e-05
  7.3800e+01  1.9053e-05
  7.5000e+01  2.1161e-05
  7.6200e+01  2.3652e-05
  7.7400e+01  2.6865e-05
  7.8600e+01  3.1080e-05
  7.9800e+01  3.7153e-05
  8.1000e+01  4.5776e-05
  8.2200e+01  5.7386e-05
  8.3400e+01  7.5674e-05
  8.4600e+01  1.0388e-04
  8.5800e+01  1.5250e-04
  8.7000e+01  2.4503e-04
  8.8200e+01  4.5221e-04
  8.9400e+01  1.0066e-03
  9.0600e+01  1.8990e-03
  9.1800e+01  1.9520e-03
  9.3000e+01  1.0069e-03
  9.4200e+01  4.6739e-04
  9.5400e+01  2.6197e-04
  9.6600e+01  1.6658e-04
  9.7800e+01  1.1529e-04
  9.9000e+01  8.6073e-05
  1.0020e+02  6.6972e-05
  1.0140e+02  5.3349e-05
  1.0260e+02  4.4258e-05
  1.0380e+02  3.7359e-05
  1.0500e+02  3.2103e-05
  1.0620e+02  2.8057e-05
  1.0740e+02  2.4786e-05
  1.0860e+02  2.2233e-05
  1.0980e+02  2.0120e-05
  1.1100e+02  1.8415e-05
  1.1220e+02  1.6566e-05
  1.1340e+02  1.5738e-05
  1.1460e+02  1.4600e-05
  1.1580e+02  1.3522e-05
  1.1700e+02  1.2736e-05
  1.1820e+02  1.2081e-05
  1.1940e+02  1.1428e-05
  1.2060e+02  1.0732e-05
  1.2180e+02  1.0129e-05
  1.2300e+02  9.9208e-06
  1.2420e+02  9.3942e-06
  1.2540e+02  9.1150e-06
  1.2660e+02  8.7683e-06
  1.2780e+02  8.4675e-06
  1.2900e+02  7.9292e-06
  1.3020e+02  7.7492e-06
  1.3140e+02  7.5775e-06
  1.3260e+02  7.1558e-06
  1.3380e+02  7.0900e-06
  1.3500e+02  6.9442e-06
  1.3620e+02  6.7717e-06
  1.3740e+02  6.5292e-06
  1.3860e+02  6.3733e-06
  1.3980e+02  6.3200e-06
  1.4100e+02  6.0233e-06
  1.4220e+02  5.8858e-06
  1.4340e+02  5.6867e-06
  1.4460e+02  5.6683e-06
  1.4580e+02  5.4625e-06
  1.4700e+02  5.4158e-06
  1.4820e+02  5.3167e-06
  1.4940e+02  5.0825e-06
  1.5060e+02  5.0850e-06
  1.5180e+02  5.0517e-06
  1.5300e+02  4.8583e-06
  1.5420e+02  4.9125e-06
  1.5540e+02  4.7292e-06
  1.5660e+02  4.6533e-06
  1.5780e+02  4.5500e-06
  1.5900e+02  4.4783e-06
  1.6020e+02  4.3375e-06
  1.6140e+02  4.3450e-06
  1.6260e+02  4.2258e-06
  1.6380e+02  4.1175e-06
  1.6500e+02  4.0567e-06
  1.6620e+02  4.0733e-06
  1.6740e+02  3.9117e-06
  1.6860e+02  3.9158e-06
  1.6980e+02  3.9750e-06
  1.7100e+02  3.8183e-06
  1.7220e+02  3.7783e-06
  1.7340e+02  3.7292e-06
  1.7460e+02  3.6075e-06
  1.7580e+02  3.5242e-06
  1.7700e+02  3.5483e-06
  1.7820e+02  3.5150e-06
  1.7940e+02  3.4575e-06
  1.8060e+02  3.4300e-06
  1.8180e+02  3.4158e-06
  1.8300e+02  3.4375e-06
  1.8420e+02  3.2900e-06
  1.8540e+02  3.1892e-06
  1.8660e+02  3.3033e-06
  1.8780e+02  3.1817e-06
  1.8900e+02  3.1642e-06
  1.9020e+02  3.0358e-06
  1.9140e+02  3.1083e-06
  1.9260e+02  3.0375e-06
  1.9380e+02  3.0225e-06
  1.9500e+02  2.9467e-06
  1.9620e+02  2.8967e-06
  1.9740e+02  2.9075e-06
  1.9860e+02  2.7933e-06
  1.9980e+02  2.9225e-06
  2.0100e+02  2.8500e-06
  2.0220e+02  2.7683e-06
  2.0340e+02  2.7067e-06
  2.0460e+02  2.6950e-06
  2.0580e+02  2.7058e-06
  2.0700e+02  2.7167e-06
  2.0820e+02  2.6017e-06
  2.0940e+02  2.6267e-06
  2.1060e+02  2.5458e-06
  2.1180e+02  2.6067e-06
  2.1300e+02  2.5108e-06
  2.1420e+02  2.4242e-06
  2.1540e+02  2.4992e-06
  2.1660e+02  2.4867e-06
  2.1780e+02  2.4200e-06
  2.1900e+02  2.4233e-06
  2.2020e+02  2.4283e-06
  2.2140e+02  2.3467e-06
  2.2260e+02  2.3433e-06
  2.2380e+02  2.2642e-06
  2.2500e+02  2.3417e-06
  2.2620e+02  2.2592e-06
  2.2740e+02  2.2675e-06
  2.2860e+02  2.1650e-06
  2.2980e+02  2.1950e-06
  2.3100e+02  2.1733e-06
  2.3220e+02  2.1225e-06
  2.3340e+02  2.1675e-06
  2.3460e+02  2.0967e-06
  2.3580e+02  2.1633e-06
  2.3700e+02  2.0700e-06
  2.3820e+02  2.0517e-06
  2.3940e+02  2.1150e-06
  2.4060e+02  2.0708e-06
  2.4180e+02  2.0158e-06
  2.4300e+02  1.9792e-06
  2.4420e+02  1.9333e-06
  2.4540e+02  1.9442e-06
  2.4660e+02  1.9733e-06
  2.4780e+02  1.9358e-06
  2.4900e+02  1.8933e-06
  2.5020e+02  1.8925e-06
  2.5140e+02  1.9158e-06
  2.5260e+02  1.8942e-06
  2.5380e+02  1.9375e-06
  2.5500e+02  1.8150e-06
  2.5620e+02  1.8083e-06
  2.5740e+02  1.8283e-06
  2.5860e+02  1.8108e-06
  2.5980e+02  1.7783e-06
  2.6100e+02  1.8867e-06
  2.6220e+02  1.8192e-06
  2.6340e+02  1.7883e-06
  2.6460e+02  1.6917e-06
  2.6580e+02  1.6742e-06
  2.6700e+02  1.7658e-06
  2.6820e+02  1.6508e-06
  2.6940e+02  1.6792e-06
  2.7060e+02  1.6850e-06
  2.7180e+02  1.6725e-06
  2.7300e+02  1.6742e-06
  2.7420e+02  1.6633e-06
  2.7540e+02  1.6283e-06
  2.7660e+02  1.6767e-06
  2.7780e+02  1.6450e-06
  2.7900e+02  1.6167e-06
  2.8020e+02  1.5783e-06
  2.8140e+02  1.5458e-06
  2.8260e+02  1.5350e-06
  2.8380e+02  1.5567e-06
  2.8500e+02  1.5108e-06
  2.8620e+02  1.5083e-06
  2.8740e+02  1.4967e-06
  2.8860e+02  1.4675e-06
  2.8980e+02  1.5050e-06
  2.9100e+02  1.4958e-06
  2.9220e+02  1.4833e-06
  2.9340e+02  1.4592e-06
  2.9460e+02  1.4550e-06
  2.9580e+02  1.4625e-06
  2.9700e+02  1.4358e-06
  2.9820e+02  1.4125e-06
  2.9940e+02  1.4758e-06


==> figures/spectra/11_1_interference/interferenceSpectrum_11_1-nunu.dat <==
  6.0000e-01  0.0000e+00
  1.8000e+00  0.0000e+00
  3.0000e+00  8.3333e-10
  4.2000e+00  8.3333e-10
  5.4000e+00  8.3333e-10
  6.6000e+00  1.6667e-09
  7.8000e+00  7.5000e-09
  9.0000e+00  5.8333e-09
  1.0200e+01  7.5000e-09
  1.1400e+01  1.0833e-08
  1.2600e+01  9.1668e-09
  1.3800e+01  1.2500e-08
  1.5000e+01  1.8333e-08
  1.6200e+01  2.0000e-08
  1.7400e+01  2.2500e-08
  1.8600e+01  2.6667e-08
  1.9800e+01  2.6667e-08
  2.1000e+01  3.0833e-08
  2.2200e+01  3.1667e-08
  2.3400e+01  4.6667e-08
  2.4600e+01  4.5000e-08
  2.5800e+01  4.6760e-08
  2.7000e+01  6.4167e-08
  2.8200e+01  7.1667e-08
  2.9400e+01  7.1667e-08
  3.0600e+01  7.6677e-08
  3.1800e+01  9.8373e-08
  3.3000e+01  1.0917e-07
  3.4200e+01  1.1716e-07
  3.5400e+01  1.1667e-07
  3.6600e+01  1.4754e-07
  3.7800e+01  1.5917e-07
  3.9000e+01  1.6083e-07
  4.0200e+01  1.4417e-07
  4.1400e+01  1.8833e-07
  4.2600e+01  2.0167e-07
  4.3800e+01  2.4583e-07
  4.5000e+01  2.3236e-07
  4.6200e+01  2.3769e-07
  4.7400e+01  2.7681e-07
  4.8600e+01  3.2916e-07
  4.9800e+01  3.0638e-07
  5.1000e+01  3.4917e-07
  5.2200e+01  3.8608e-07
  5.3400e+01  4.2297e-07
  5.4600e+01  5.0816e-07
  5.5800e+01  5.4181e-07
  5.7000e+01  6.1872e-07
  5.8200e+01  6.2869e-07
  5.9400e+01  6.9449e-07
  6.0600e+01  7.5301e-07
  6.1800e+01  8.6846e-07
  6.3000e+01  9.4894e-07
  6.4200e+01  1.1132e-06
  6.5400e+01  1.2131e-06
  6.6600e+01  1.3834e-06
  6.7800e+01  1.5126e-06
  6.9000e+01  1.7248e-06
  7.0200e+01  1.9625e-06
  7.1400e+01  2.1952e-06
  7.2600e+01  2.6055e-06
  7.3800e+01  3.0230e-06
  7.5000e+01  3.6603e-06
  7.6200e+01  4.3520e-06
  7.7400e+01  5.1294e-06
  7.8600e+01  6.0942e-06
  7.9800e+01  7.6426e-06
  8.1000e+01  9.6793e-06
  8.2200e+01  1.2806e-05
  8.3400e+01  1.7275e-05
  8.4600e+01  2.4180e-05
  8.5800e+01  3.6352e-05
  8.7000e+01  5.8819e-05
  8.8200e+01  1.0917e-04
  8.9400e+01  2.4428e-04
  9.0600e+01  4.6312e-04
  9.1800e+01  4.7648e-04
  9.3000e+01  2.4568e-04
  9.4200e+01  1.1272e-04
  9.5400e+01  6.2722e-05
  9.6600e+01  3.9586e-05
  9.7800e+01  2.7221e-05
  9.9000e+01  1.9952e-05
  1.0020e+02  1.5210e-05
  1.0140e+02  1.2291e-05
  1.0260e+02  9.8907e-06
  1.0380e+02  8.2577e-06
  1.0500e+02  6.9210e-06
  1.0620e+02  6.0317e-06
  1.0740e+02  5.1394e-06
  1.0860e+02  4.4684e-06
  1.0980e+02  4.0273e-06
  1.1100e+02  3.5869e-06
  1.1220e+02  3.3304e-06
  1.1340e+02  2.9209e-06
  1.1460e+02  2.7199e-06
  1.1580e+02  2.5218e-06
  1.1700e+02  2.3510e-06
  1.1820e+02  2.1368e-06
  1.1940e+02  2.0427e-06
  1.2060e+02  1.8388e-06
  1.2180e+02  1.7626e-06
  1.2300e+02  1.6058e-06
  1.2420e+02  1.6310e-06
  1.2540e+02  1.5026e-06
  1.2660e+02  1.4258e-06
  1.2780e+02  1.3335e-06
  1.2900e+02  1.2979e-06
  1.3020e+02  1.1892e-06
  1.3140e+02  1.1552e-06
  1.3260e+02  1.1163e-06
  1.3380e+02  1.0587e-06
  1.3500e+02  1.0652e-06
  1.3620e+02  9.5909e-07
  1.3740e+02  9.6002e-07
  1.3860e+02  9.2176e-07
  1.3980e+02  8.6183e-07
  1.4100e+02  9.2167e-07
  1.4220e+02  8.5172e-07
  1.4340e+02  7.6604e-07
  1.4460e+02  8.0113e-07
  1.4580e+02  7.8749e-07
  1.4700e+02  7.7578e-07
  1.4820e+02  7.0927e-07
  1.4940e+02  6.9923e-07
  1.5060e+02  7.2271e-07
  1.5180e+02  6.9415e-07
  1.5300e+02  6.4810e-07
  1.5420e+02  6.5149e-07
  1.5540e+02  6.0864e-07
  1.5660e+02  6.0190e-07
  1.5780e+02  5.9676e-07
  1.5900e+02  5.5151e-07
  1.6020e+02  5.8249e-07
  1.6140e+02  5.7429e-07
  1.6260e+02  5.6251e-07
  1.6380e+02  5.1262e-07
  1.6500e+02  5.3000e-07
  1.6620e+02  5.2702e-07
  1.6740e+02  5.0437e-07
  1.6860e+02  4.7592e-07
  1.6980e+02  4.6520e-07
  1.7100e+02  4.8842e-07
  1.7220e+02  4.6195e-07
  1.7340e+02  4.3504e-07
  1.7460e+02  4.5494e-07
  1.7580e+02  4.7830e-07
  1.7700e+02  4.0830e-07
  1.7820e+02  4.4502e-07
  1.7940e+02  4.4281e-07
  1.8060e+02  4.0416e-07
  1.8180e+02  4.0357e-07
  1.8300e+02  3.9741e-07
  1.8420e+02  3.9220e-07
  1.8540e+02  4.1397e-07
  1.8660e+02  4.0377e-07
  1.8780e+02  3.7106e-07
  1.8900e+02  3.8582e-07
  1.9020e+02  3.6572e-07
  1.9140e+02  3.8584e-07
  1.9260e+02  3.7226e-07
  1.9380e+02  3.5677e-07
  1.9500e+02  3.2583e-07
  1.9620e+02  3.2253e-07
  1.9740e+02  3.1167e-07
  1.9860e+02  3.2723e-07
  1.9980e+02  3.1649e-07
  2.0100e+02  3.3042e-07
  2.0220e+02  3.4276e-07
  2.0340e+02  3.1671e-07
  2.0460e+02  3.0060e-07
  2.0580e+02  3.2501e-07
  2.0700e+02  3.1241e-07
  2.0820e+02  3.0627e-07
  2.0940e+02  3.0969e-07
  2.1060e+02  3.0345e-07
  2.1180e+02  2.8829e-07
  2.1300e+02  3.0002e-07
  2.1420e+02  3.0950e-07
  2.1540e+02  2.8583e-07
  2.1660e+02  2.8665e-07
  2.1780e+02  2.8711e-07
  2.1900e+02  3.1500e-07
  2.2020e+02  2.8249e-07
  2.2140e+02  3.0501e-07
  2.2260e+02  2.7833e-07
  2.2380e+02  2.5250e-07
  2.2500e+02  2.6582e-07
  2.2620e+02  2.5666e-07
  2.2740e+02  2.5250e-07
  2.2860e+02  2.6268e-07
  2.2980e+02  2.5921e-07
  2.3100e+02  2.3564e-07
  2.3220e+02  2.3965e-07
  2.3340e+02  2.5482e-07
  2.3460e+02  2.3637e-07
  2.3580e+02  2.5947e-07
  2.3700e+02  2.4029e-07
  2.3820e+02  2.3991e-07
  2.3940e+02  2.2666e-07
  2.4060e+02  2.2678e-07
  2.4180e+02  2.6333e-07
  2.4300e+02  2.3752e-07
  2.4420e+02  2.1934e-07
  2.4540e+02  2.5084e-07
  2.4660e+02  2.2914e-07
  2.4780e+02  2.2251e-07
  2.4900e+02  2.2333e-07
  2.5020e+02  2.0833e-07
  2.5140e+02  2.2248e-07
  2.5260e+02  2.0330e-07
  2.5380e+02  2.2091e-07
  2.5500e+02  2.1083e-07
  2.5620e+02  2.2332e-07
  2.5740e+02  2.1409e-07
  2.5860e+02  2.0754e-07
  2.5980e+02  1.8805e-07
  2.6100e+02  1.8833e-07
  2.6220e+02  1.9550e-07
  2.6340e+02  1.8581e-07
  2.6460e+02  1.5254e-07
  2.6580e+02  1.9179e-07
  2.6700e+02  1.9381e-07
  2.6820e+02  2.2167e-07
  2.6940e+02  1.9000e-07
  2.7060e+02  2.0996e-07
  2.7180e+02  1.8249e-07
  2.7300e+02  2.0940e-07
  2.7420e+02  1.7416e-07
  2.7540e+02  1.8958e-07
  2.7660e+02  1.7501e-07
  2.7780e+02  1.8363e-07
  2.7900e+02  1.9443e-07
  2.8020e+02  1.7333e-07
  2.8140e+02  1.7108e-07
  2.8260e+02  1.7753e-07
  2.8380e+02  1.8070e-07
  2.8500e+02  1.7081e-07
  2.8620e+02  1.6667e-07
  2.8740e+02  1.5834e-07
  2.8860e+02  1.6917e-07
  2.8980e+02  1.7167e-07
  2.9100e+02  1.6000e-07
  2.9220e+02  1.6581e-07
  2.9340e+02  1.5362e-07
  2.9460e+02  1.6749e-07
  2.9580e+02  1.5906e-07
  2.9700e+02  1.7188e-07
  2.9820e+02  1.7084e-07
  2.9940e+02  1.5339e-07


==> figures/spectra/6_-1_resonance/resonanceSpectrum_6_-1_bw.dat <==
  5.0600e+01  0.0000e+00
  5.1800e+01  0.0000e+00
  5.3000e+01  0.0000e+00
  5.4200e+01  0.0000e+00
  5.5400e+01  0.0000e+00
  5.6600e+01  0.0000e+00
  5.7800e+01  0.0000e+00
  5.9000e+01  0.0000e+00
  6.0200e+01  0.0000e+00
  6.1400e+01  0.0000e+00
  6.2600e+01  0.0000e+00
  6.3800e+01  0.0000e+00
  6.5000e+01  0.0000e+00
  6.6200e+01  0.0000e+00
  6.7400e+01  0.0000e+00
  6.8600e+01  0.0000e+00
  6.9800e+01  0.0000e+00
  7.1000e+01  0.0000e+00
  7.2200e+01  0.0000e+00
  7.3400e+01  0.0000e+00
  7.4600e+01  0.0000e+00
  7.5800e+01  0.0000e+00
  7.7000e+01  0.0000e+00
  7.8200e+01  0.0000e+00
  7.9400e+01  0.0000e+00
  8.0600e+01  0.0000e+00
  8.1800e+01  0.0000e+00
  8.3000e+01  0.0000e+00
  8.4200e+01  0.0000e+00
  8.5400e+01  7.0833e-08
  8.6600e+01  2.0833e-07
  8.7800e+01  3.7917e-07
  8.9000e+01  6.3333e-07
  9.0200e+01  9.7500e-07
  9.1400e+01  1.0417e-06
  9.2600e+01  1.4292e-06
  9.3800e+01  1.5583e-06
  9.5000e+01  2.1667e-06
  9.6200e+01  2.5958e-06
  9.7400e+01  2.9500e-06
  9.8600e+01  3.3792e-06
  9.9800e+01  3.8500e-06
  1.0100e+02  4.5667e-06
  1.0220e+02  5.3208e-06
  1.0340e+02  5.6042e-06
  1.0460e+02  6.3833e-06
  1.0580e+02  7.0583e-06
  1.0700e+02  8.1542e-06
  1.0820e+02  9.3750e-06
  1.0940e+02  1.0063e-05
  1.1060e+02  1.1187e-05
  1.1180e+02  1.2508e-05
  1.1300e+02  1.4137e-05
  1.1420e+02  1.4912e-05
  1.1540e+02  1.7117e-05
  1.1660e+02  1.8333e-05
  1.1780e+02  2.0079e-05
  1.1900e+02  2.2771e-05
  1.2020e+02  2.4167e-05
  1.2140e+02  2.6696e-05
  1.2260e+02  2.9342e-05
  1.2380e+02  3.1638e-05
  1.2500e+02  3.5804e-05
  1.2620e+02  3.7933e-05
  1.2740e+02  4.1487e-05
  1.2860e+02  4.5929e-05
  1.2980e+02  4.9946e-05
  1.3100e+02  5.4708e-05
  1.3220e+02  6.1425e-05
  1.3340e+02  6.6950e-05
  1.3460e+02  7.3667e-05
  1.3580e+02  8.0750e-05
  1.3700e+02  8.8212e-05
  1.3820e+02  9.8479e-05
  1.3940e+02  1.0924e-04
  1.4060e+02  1.2104e-04
  1.4180e+02  1.3579e-04
  1.4300e+02  1.5037e-04
  1.4420e+02  1.6685e-04
  1.4540e+02  1.8853e-04
  1.4660e+02  2.1136e-04
  1.4780e+02  2.3984e-04
  1.4900e+02  2.7300e-04
  1.5020e+02  3.1285e-04
  1.5140e+02  3.5741e-04
  1.5260e+02  4.1754e-04
  1.5380e+02  4.8470e-04
  1.5500e+02  5.7548e-04
  1.5620e+02  6.8500e-04
  1.5740e+02  8.2304e-04
  1.5860e+02  1.0069e-03
  1.5980e+02  1.2597e-03
  1.6100e+02  1.6104e-03
  1.6220e+02  2.1161e-03
  1.6340e+02  2.8875e-03
  1.6460e+02  4.1339e-03
  1.6580e+02  6.3613e-03
  1.6700e+02  1.0920e-02
  1.6820e+02  2.2559e-02
  1.6940e+02  6.8602e-02
  1.7060e+02  3.3999e-01
  1.7180e+02  2.1369e-01
  1.7300e+02  4.6235e-02
  1.7420e+02  1.8560e-02
  1.7540e+02  1.0002e-02
  1.7660e+02  6.2838e-03
  1.7780e+02  4.3196e-03
  1.7900e+02  3.1658e-03
  1.8020e+02  2.4298e-03
  1.8140e+02  1.9212e-03
  1.8260e+02  1.5663e-03
  1.8380e+02  1.3078e-03
  1.8500e+02  1.1077e-03
  1.8620e+02  9.5219e-04
  1.8740e+02  8.2853e-04
  1.8860e+02  7.2928e-04
  1.8980e+02  6.4537e-04
  1.9100e+02  5.7786e-04
  1.9220e+02  5.1924e-04
  1.9340e+02  4.6972e-04
  1.9460e+02  4.2719e-04
  1.9580e+02  3.9195e-04
  1.9700e+02  3.6200e-04
  1.9820e+02  3.3376e-04
  1.9940e+02  3.1177e-04
  2.0060e+02  2.8895e-04
  2.0180e+02  2.6863e-04
  2.0300e+02  2.5185e-04
  2.0420e+02  2.3963e-04
  2.0540e+02  2.2258e-04
  2.0660e+02  2.0943e-04
  2.0780e+02  1.9655e-04
  2.0900e+02  1.8943e-04
  2.1020e+02  1.8007e-04
  2.1140e+02  1.6930e-04
  2.1260e+02  1.6166e-04
  2.1380e+02  1.5406e-04
  2.1500e+02  1.4688e-04
  2.1620e+02  1.4100e-04
  2.1740e+02  1.3389e-04
  2.1860e+02  1.2861e-04
  2.1980e+02  1.2382e-04
  2.2100e+02  1.2000e-04
  2.2220e+02  1.1369e-04
  2.2340e+02  1.0897e-04
  2.2460e+02  1.0649e-04
  2.2580e+02  1.0172e-04
  2.2700e+02  9.8742e-05
  2.2820e+02  9.6238e-05
  2.2940e+02  9.1625e-05
  2.3060e+02  8.8917e-05
  2.3180e+02  8.6046e-05
  2.3300e+02  8.3254e-05
  2.3420e+02  8.1225e-05
  2.3540e+02  7.9387e-05
  2.3660e+02  7.6425e-05
  2.3780e+02  7.4804e-05
  2.3900e+02  7.2729e-05
  2.4020e+02  6.9558e-05
  2.4140e+02  6.8108e-05
  2.4260e+02  6.6021e-05
  2.4380e+02  6.4187e-05
  2.4500e+02  6.2929e-05
  2.4620e+02  6.2125e-05
  2.4740e+02  5.9942e-05
  2.4860e+02  5.9062e-05
  2.4980e+02  5.7704e-05
  2.5100e+02  5.6300e-05
  2.5220e+02  5.4933e-05
  2.5340e+02  5.2813e-05
  2.5460e+02  5.2146e-05
  2.5580e+02  5.0083e-05
  2.5700e+02  4.9108e-05
  2.5820e+02  4.9012e-05
  2.5940e+02  4.8696e-05
  2.6060e+02  4.7446e-05
  2.6180e+02  4.5708e-05
  2.6300e+02  4.4967e-05
  2.6420e+02  4.4000e-05
  2.6540e+02  4.2912e-05
  2.6660e+02  4.2233e-05
  2.6780e+02  4.1021e-05
  2.6900e+02  4.0500e-05
  2.7020e+02  3.9475e-05
  2.7140e+02  3.8908e-05
  2.7260e+02  3.7988e-05
  2.7380e+02  3.7329e-05
  2.7500e+02  3.6829e-05
  2.7620e+02  3.6042e-05
  2.7740e+02  3.6196e-05
  2.7860e+02  3.5192e-05
  2.7980e+02  3.4750e-05
  2.8100e+02  3.4196e-05
  2.8220e+02  3.3283e-05
  2.8340e+02  3.3150e-05
  2.8460e+02  3.2642e-05
  2.8580e+02  3.1904e-05
  2.8700e+02  3.1842e-05
  2.8820e+02  3.0579e-05
  2.8940e+02  3.0396e-05
  2.9060e+02  2.9812e-05
  2.9180e+02  2.9142e-05
  2.9300e+02  2.9054e-05
  2.9420e+02  2.8213e-05
  2.9540e+02  2.8008e-05
  2.9660e+02  2.7846e-05
  2.9780e+02  2.7592e-05
  2.9900e+02  2.6900e-05
  3.0020e+02  2.7017e-05
  3.0140e+02  2.6600e-05
  3.0260e+02  2.6021e-05
  3.0380e+02  2.5500e-05
  3.0500e+02  2.4975e-05
  3.0620e+02  2.4229e-05
  3.0740e+02  2.4646e-05
  3.0860e+02  2.4183e-05
  3.0980e+02  2.4083e-05
  3.1100e+02  2.3650e-05
  3.1220e+02  2.2958e-05
  3.1340e+02  2.2492e-05
  3.1460e+02  2.2600e-05
  3.1580e+02  2.1629e-05
  3.1700e+02  2.2633e-05
  3.1820e+02  2.1750e-05
  3.1940e+02  2.1537e-05
  3.2060e+02  2.0996e-05
  3.2180e+02  2.1517e-05
  3.2300e+02  2.0304e-05
  3.2420e+02  2.0079e-05
  3.2540e+02  2.0467e-05
  3.2660e+02  2.0083e-05
  3.2780e+02  1.9988e-05
  3.2900e+02  1.9467e-05
  3.3020e+02  1.9408e-05
  3.3140e+02  1.9058e-05
  3.3260e+02  1.9075e-05
  3.3380e+02  1.8333e-05
  3.3500e+02  1.8621e-05
  3.3620e+02  1.8263e-05
  3.3740e+02  1.7479e-05
  3.3860e+02  1.8200e-05
  3.3980e+02  1.7521e-05
  3.4100e+02  1.7304e-05
  3.4220e+02  1.7233e-05
  3.4340e+02  1.7517e-05
  3.4460e+02  1.6858e-05
  3.4580e+02  1.6654e-05
  3.4700e+02  1.6508e-05
  3.4820e+02  1.6346e-05
  3.4940e+02  1.6250e-05


==> figures/spectra/6_-1_resonance/resonanceSpectrum_6_-1_matched.dat <==
  5.0600e+01  0.0000e+00
  5.1800e+01  0.0000e+00
  5.3000e+01  0.0000e+00
  5.4200e+01  0.0000e+00
  5.5400e+01  0.0000e+00
  5.6600e+01  0.0000e+00
  5.7800e+01  0.0000e+00
  5.9000e+01  0.0000e+00
  6.0200e+01  0.0000e+00
  6.1400e+01  0.0000e+00
  6.2600e+01  0.0000e+00
  6.3800e+01  0.0000e+00
  6.5000e+01  0.0000e+00
  6.6200e+01  0.0000e+00
  6.7400e+01  0.0000e+00
  6.8600e+01  0.0000e+00
  6.9800e+01  0.0000e+00
  7.1000e+01  0.0000e+00
  7.2200e+01  0.0000e+00
  7.3400e+01  0.0000e+00
  7.4600e+01  0.0000e+00
  7.5800e+01  0.0000e+00
  7.7000e+01  0.0000e+00
  7.8200e+01  0.0000e+00
  7.9400e+01  0.0000e+00
  8.0600e+01  0.0000e+00
  8.1800e+01  0.0000e+00
  8.3000e+01  0.0000e+00
  8.4200e+01  0.0000e+00
  8.5400e+01  6.2500e-08
  8.6600e+01  2.1667e-07
  8.7800e+01  4.5000e-07
  8.9000e+01  6.3333e-07
  9.0200e+01  8.3333e-07
  9.1400e+01  9.8750e-07
  9.2600e+01  1.3375e-06
  9.3800e+01  1.7250e-06
  9.5000e+01  1.9583e-06
  9.6200e+01  2.4292e-06
  9.7400e+01  2.7458e-06
  9.8600e+01  3.2292e-06
  9.9800e+01  3.6458e-06
  1.0100e+02  4.2292e-06
  1.0220e+02  5.0167e-06
  1.0340e+02  5.6417e-06
  1.0460e+02  6.6542e-06
  1.0580e+02  6.9292e-06
  1.0700e+02  7.9167e-06
  1.0820e+02  8.8083e-06
  1.0940e+02  9.9833e-06
  1.1060e+02  1.0838e-05
  1.1180e+02  1.2333e-05
  1.1300e+02  1.3054e-05
  1.1420e+02  1.4687e-05
  1.1540e+02  1.5979e-05
  1.1660e+02  1.7962e-05
  1.1780e+02  1.9379e-05
  1.1900e+02  2.2071e-05
  1.2020e+02  2.3988e-05
  1.2140e+02  2.4958e-05
  1.2260e+02  2.8112e-05
  1.2380e+02  3.1175e-05
  1.2500e+02  3.4433e-05
  1.2620e+02  3.6096e-05
  1.2740e+02  4.0567e-05
  1.2860e+02  4.4804e-05
  1.2980e+02  4.8471e-05
  1.3100e+02  5.2125e-05
  1.3220e+02  5.9325e-05
  1.3340e+02  6.4404e-05
  1.3460e+02  7.0383e-05
  1.3580e+02  7.6450e-05
  1.3700e+02  8.5408e-05
  1.3820e+02  9.3588e-05
  1.3940e+02  1.0485e-04
  1.4060e+02  1.1591e-04
  1.4180e+02  1.2960e-04
  1.4300e+02  1.4319e-04
  1.4420e+02  1.6102e-04
  1.4540e+02  1.7989e-04
  1.4660e+02  2.0248e-04
  1.4780e+02  2.2922e-04
  1.4900e+02  2.6097e-04
  1.5020e+02  2.9771e-04
  1.5140e+02  3.4068e-04
  1.5260e+02  3.9567e-04
  1.5380e+02  4.6140e-04
  1.5500e+02  5.4453e-04
  1.5620e+02  6.4748e-04
  1.5740e+02  7.8183e-04
  1.5860e+02  9.5273e-04
  1.5980e+02  1.1940e-03
  1.6100e+02  1.5246e-03
  1.6220e+02  1.9970e-03
  1.6340e+02  2.7192e-03
  1.6460e+02  3.9040e-03
  1.6580e+02  5.9920e-03
  1.6700e+02  1.0287e-02
  1.6820e+02  2.1250e-02
  1.6940e+02  6.4612e-02
  1.7060e+02  3.2752e-01
  1.7180e+02  2.0404e-01
  1.7300e+02  4.4264e-02
  1.7420e+02  1.7938e-02
  1.7540e+02  9.7685e-03
  1.7660e+02  6.1974e-03
  1.7780e+02  4.3373e-03
  1.7900e+02  3.2251e-03
  1.8020e+02  2.5145e-03
  1.8140e+02  2.0282e-03
  1.8260e+02  1.6838e-03
  1.8380e+02  1.4292e-03
  1.8500e+02  1.2291e-03
  1.8620e+02  1.0799e-03
  1.8740e+02  9.5608e-04
  1.8860e+02  8.5587e-04
  1.8980e+02  7.7329e-04
  1.9100e+02  7.0278e-04
  1.9220e+02  6.4499e-04
  1.9340e+02  6.0022e-04
  1.9460e+02  5.5501e-04
  1.9580e+02  5.1814e-04
  1.9700e+02  4.8425e-04
  1.9820e+02  4.6087e-04
  1.9940e+02  4.3341e-04
  2.0060e+02  4.1029e-04
  2.0180e+02  3.8795e-04
  2.0300e+02  3.7099e-04
  2.0420e+02  3.5457e-04
  2.0540e+02  3.3896e-04
  2.0660e+02  3.2770e-04
  2.0780e+02  3.1447e-04
  2.0900e+02  3.0066e-04
  2.1020e+02  2.8911e-04
  2.1140e+02  2.8200e-04
  2.1260e+02  2.7095e-04
  2.1380e+02  2.6565e-04
  2.1500e+02  2.5860e-04
  2.1620e+02  2.4854e-04
  2.1740e+02  2.4569e-04
  2.1860e+02  2.3510e-04
  2.1980e+02  2.3025e-04
  2.2100e+02  2.2560e-04
  2.2220e+02  2.2063e-04
  2.2340e+02  2.1412e-04
  2.2460e+02  2.0941e-04
  2.2580e+02  2.0549e-04
  2.2700e+02  2.0140e-04
  2.2820e+02  1.9503e-04
  2.2940e+02  1.9399e-04
  2.3060e+02  1.8987e-04
  2.3180e+02  1.8777e-04
  2.3300e+02  1.8398e-04
  2.3420e+02  1.8064e-04
  2.3540e+02  1.7734e-04
  2.3660e+02  1.7435e-04
  2.3780e+02  1.7223e-04
  2.3900e+02  1.6910e-04
  2.4020e+02  1.6430e-04
  2.4140e+02  1.6457e-04
  2.4260e+02  1.6068e-04
  2.4380e+02  1.5710e-04
  2.4500e+02  1.5667e-04
  2.4620e+02  1.5446e-04
  2.4740e+02  1.5152e-04
  2.4860e+02  1.5192e-04
  2.4980e+02  1.4842e-04
  2.5100e+02  1.4803e-04
  2.5220e+02  1.4585e-04
  2.5340e+02  1.4542e-04
  2.5460e+02  1.4167e-04
  2.5580e+02  1.3975e-04
  2.5700e+02  1.3867e-04
  2.5820e+02  1.3690e-04
  2.5940e+02  1.3688e-04
  2.6060e+02  1.3390e-04
  2.6180e+02  1.3340e-04
  2.6300e+02  1.3206e-04
  2.6420e+02  1.3060e-04
  2.6540e+02  1.2917e-04
  2.6660e+02  1.2852e-04
  2.6780e+02  1.2744e-04
  2.6900e+02  1.2544e-04
  2.7020e+02  1.2440e-04
  2.7140e+02  1.2400e-04
  2.7260e+02  1.2324e-04
  2.7380e+02  1.2118e-04
  2.7500e+02  1.2196e-04
  2.7620e+02  1.1909e-04
  2.7740e+02  1.1904e-04
  2.7860e+02  1.1799e-04
  2.7980e+02  1.1707e-04
  2.8100e+02  1.1520e-04
  2.8220e+02  1.1470e-04
  2.8340e+02  1.1499e-04
  2.8460e+02  1.1325e-04
  2.8580e+02  1.1240e-04
  2.8700e+02  1.1249e-04
  2.8820e+02  1.1132e-04
  2.8940e+02  1.1050e-04
  2.9060e+02  1.0884e-04
  2.9180e+02  1.0820e-04
  2.9300e+02  1.0665e-04
  2.9420e+02  1.0758e-04
  2.9540e+02  1.0708e-04
  2.9660e+02  1.0543e-04
  2.9780e+02  1.0439e-04
  2.9900e+02  1.0349e-04
  3.0020e+02  1.0385e-04
  3.0140e+02  1.0330e-04
  3.0260e+02  1.0173e-04
  3.0380e+02  1.0143e-04
  3.0500e+02  1.0058e-04
  3.0620e+02  1.0033e-04
  3.0740e+02  9.9908e-05
  3.0860e+02  9.9608e-05
  3.0980e+02  9.8146e-05
  3.1100e+02  9.8529e-05
  3.1220e+02  9.8358e-05
  3.1340e+02  9.6813e-05
  3.1460e+02  9.6183e-05
  3.1580e+02  9.6133e-05
  3.1700e+02  9.5117e-05
  3.1820e+02  9.4542e-05
  3.1940e+02  9.4267e-05
  3.2060e+02  9.3817e-05
  3.2180e+02  9.3721e-05
  3.2300e+02  9.2471e-05
  3.2420e+02  9.2050e-05
  3.2540e+02  9.1758e-05
  3.2660e+02  9.1246e-05
  3.2780e+02  9.0742e-05
  3.2900e+02  8.9829e-05
  3.3020e+02  8.9992e-05
  3.3140e+02  8.8842e-05
  3.3260e+02  8.8092e-05
  3.3380e+02  8.8538e-05
  3.3500e+02  8.8554e-05
  3.3620e+02  8.6533e-05
  3.3740e+02  8.7913e-05
  3.3860e+02  8.5904e-05
  3.3980e+02  8.6504e-05
  3.4100e+02  8.6158e-05
  3.4220e+02  8.6279e-05
  3.4340e+02  8.5437e-05
  3.4460e+02  8.5362e-05
  3.4580e+02  8.3642e-05
  3.4700e+02  8.3667e-05
  3.4820e+02  8.4071e-05
  3.4940e+02  8.2379e-05


==> figures/spectra/6_-1_resonance/resonanceSpectrum_6_-1_shower.dat <==
  5.0600e+01  0.0000e+00
  5.1800e+01  0.0000e+00
  5.3000e+01  0.0000e+00
  5.4200e+01  0.0000e+00
  5.5400e+01  0.0000e+00
  5.6600e+01  0.0000e+00
  5.7800e+01  0.0000e+00
  5.9000e+01  0.0000e+00
  6.0200e+01  0.0000e+00
  6.1400e+01  0.0000e+00
  6.2600e+01  0.0000e+00
  6.3800e+01  0.0000e+00
  6.5000e+01  0.0000e+00
  6.6200e+01  0.0000e+00
  6.7400e+01  0.0000e+00
  6.8600e+01  0.0000e+00
  6.9800e+01  0.0000e+00
  7.1000e+01  0.0000e+00
  7.2200e+01  0.0000e+00
  7.3400e+01  0.0000e+00
  7.4600e+01  0.0000e+00
  7.5800e+01  0.0000e+00
  7.7000e+01  0.0000e+00
  7.8200e+01  0.0000e+00
  7.9400e+01  0.0000e+00
  8.0600e+01  0.0000e+00
  8.1800e+01  0.0000e+00
  8.3000e+01  0.0000e+00
  8.4200e+01  0.0000e+00
  8.5400e+01  0.0000e+00
  8.6600e+01  0.0000e+00
  8.7800e+01  0.0000e+00
  8.9000e+01  0.0000e+00
  9.0200e+01  0.0000e+00
  9.1400e+01  0.0000e+00
  9.2600e+01  0.0000e+00
  9.3800e+01  0.0000e+00
  9.5000e+01  0.0000e+00
  9.6200e+01  0.0000e+00
  9.7400e+01  0.0000e+00
  9.8600e+01  0.0000e+00
  9.9800e+01  0.0000e+00
  1.0100e+02  0.0000e+00
  1.0220e+02  0.0000e+00
  1.0340e+02  0.0000e+00
  1.0460e+02  0.0000e+00
  1.0580e+02  0.0000e+00
  1.0700e+02  0.0000e+00
  1.0820e+02  0.0000e+00
  1.0940e+02  0.0000e+00
  1.1060e+02  0.0000e+00
  1.1180e+02  0.0000e+00
  1.1300e+02  0.0000e+00
  1.1420e+02  0.0000e+00
  1.1540e+02  0.0000e+00
  1.1660e+02  0.0000e+00
  1.1780e+02  0.0000e+00
  1.1900e+02  0.0000e+00
  1.2020e+02  0.0000e+00
  1.2140e+02  0.0000e+00
  1.2260e+02  0.0000e+00
  1.2380e+02  0.0000e+00
  1.2500e+02  0.0000e+00
  1.2620e+02  0.0000e+00
  1.2740e+02  0.0000e+00
  1.2860e+02  0.0000e+00
  1.2980e+02  0.0000e+00
  1.3100e+02  0.0000e+00
  1.3220e+02  0.0000e+00
  1.3340e+02  0.0000e+00
  1.3460e+02  0.0000e+00
  1.3580e+02  0.0000e+00
  1.3700e+02  0.0000e+00
  1.3820e+02  0.0000e+00
  1.3940e+02  0.0000e+00
  1.4060e+02  0.0000e+00
  1.4180e+02  0.0000e+00
  1.4300e+02  0.0000e+00
  1.4420e+02  0.0000e+00
  1.4540e+02  0.0000e+00
  1.4660e+02  0.0000e+00
  1.4780e+02  0.0000e+00
  1.4900e+02  0.0000e+00
  1.5020e+02  0.0000e+00
  1.5140e+02  0.0000e+00
  1.5260e+02  0.0000e+00
  1.5380e+02  0.0000e+00
  1.5500e+02  0.0000e+00
  1.5620e+02  0.0000e+00
  1.5740e+02  0.0000e+00
  1.5860e+02  0.0000e+00
  1.5980e+02  0.0000e+00
  1.6100e+02  0.0000e+00
  1.6220e+02  0.0000e+00
  1.6340e+02  0.0000e+00
  1.6460e+02  0.0000e+00
  1.6580e+02  0.0000e+00
  1.6700e+02  0.0000e+00
  1.6820e+02  0.0000e+00
  1.6940e+02  0.0000e+00
  1.7060e+02  2.5801e-01
  1.7180e+02  3.7839e-01
  1.7300e+02  5.2185e-02
  1.7420e+02  2.1254e-02
  1.7540e+02  1.1763e-02
  1.7660e+02  7.5754e-03
  1.7780e+02  5.3388e-03
  1.7900e+02  4.0001e-03
  1.8020e+02  3.1332e-03
  1.8140e+02  2.5286e-03
  1.8260e+02  2.1060e-03
  1.8380e+02  1.7891e-03
  1.8500e+02  1.5419e-03
  1.8620e+02  1.3538e-03
  1.8740e+02  1.1935e-03
  1.8860e+02  1.0696e-03
  1.8980e+02  9.6430e-04
  1.9100e+02  8.7853e-04
  1.9220e+02  8.0286e-04
  1.9340e+02  7.3863e-04
  1.9460e+02  6.8755e-04
  1.9580e+02  6.3681e-04
  1.9700e+02  5.9465e-04
  1.9820e+02  5.5886e-04
  1.9940e+02  5.2678e-04
  2.0060e+02  4.9929e-04
  2.0180e+02  4.7315e-04
  2.0300e+02  4.4520e-04
  2.0420e+02  4.2701e-04
  2.0540e+02  4.0583e-04
  2.0660e+02  3.9248e-04
  2.0780e+02  3.7375e-04
  2.0900e+02  3.5955e-04
  2.1020e+02  3.4539e-04
  2.1140e+02  3.3237e-04
  2.1260e+02  3.1889e-04
  2.1380e+02  3.1137e-04
  2.1500e+02  3.0004e-04
  2.1620e+02  2.9167e-04
  2.1740e+02  2.8106e-04
  2.1860e+02  2.7361e-04
  2.1980e+02  2.6580e-04
  2.2100e+02  2.5735e-04
  2.2220e+02  2.5163e-04
  2.2340e+02  2.4510e-04
  2.2460e+02  2.4053e-04
  2.2580e+02  2.3221e-04
  2.2700e+02  2.2756e-04
  2.2820e+02  2.2440e-04
  2.2940e+02  2.1770e-04
  2.3060e+02  2.1361e-04
  2.3180e+02  2.0961e-04
  2.3300e+02  2.0574e-04
  2.3420e+02  2.0069e-04
  2.3540e+02  1.9863e-04
  2.3660e+02  1.9422e-04
  2.3780e+02  1.9101e-04
  2.3900e+02  1.8838e-04
  2.4020e+02  1.8384e-04
  2.4140e+02  1.8081e-04
  2.4260e+02  1.7876e-04
  2.4380e+02  1.7448e-04
  2.4500e+02  1.7314e-04
  2.4620e+02  1.6832e-04
  2.4740e+02  1.6646e-04
  2.4860e+02  1.6450e-04
  2.4980e+02  1.6498e-04
  2.5100e+02  1.6192e-04
  2.5220e+02  1.5931e-04
  2.5340e+02  1.5430e-04
  2.5460e+02  1.5419e-04
  2.5580e+02  1.5145e-04
  2.5700e+02  1.4964e-04
  2.5820e+02  1.5056e-04
  2.5940e+02  1.4695e-04
  2.6060e+02  1.4482e-04
  2.6180e+02  1.4243e-04
  2.6300e+02  1.4228e-04
  2.6420e+02  1.3990e-04
  2.6540e+02  1.3856e-04
  2.6660e+02  1.3650e-04
  2.6780e+02  1.3655e-04
  2.6900e+02  1.3595e-04
  2.7020e+02  1.3289e-04
  2.7140e+02  1.3225e-04
  2.7260e+02  1.2968e-04
  2.7380e+02  1.2972e-04
  2.7500e+02  1.2985e-04
  2.7620e+02  1.2704e-04
  2.7740e+02  1.2528e-04
  2.7860e+02  1.2332e-04
  2.7980e+02  1.2339e-04
  2.8100e+02  1.2286e-04
  2.8220e+02  1.2215e-04
  2.8340e+02  1.2110e-04
  2.8460e+02  1.1928e-04
  2.8580e+02  1.1988e-04
  2.8700e+02  1.1691e-04
  2.8820e+02  1.1740e-04
  2.8940e+02  1.1529e-04
  2.9060e+02  1.1502e-04
  2.9180e+02  1.1367e-04
  2.9300e+02  1.1233e-04
  2.9420e+02  1.1184e-04
  2.9540e+02  1.0930e-04
  2.9660e+02  1.0927e-04
  2.9780e+02  1.1008e-04
  2.9900e+02  1.0902e-04
  3.0020e+02  1.0740e-04
  3.0140e+02  1.0783e-04
  3.0260e+02  1.0796e-04
  3.0380e+02  1.0470e-04
  3.0500e+02  1.0511e-04
  3.0620e+02  1.0366e-04
  3.0740e+02  1.0223e-04
  3.0860e+02  1.0207e-04
  3.0980e+02  1.0143e-04
  3.1100e+02  1.0225e-04
  3.1220e+02  1.0004e-04
  3.1340e+02  9.9454e-05
  3.1460e+02  9.9492e-05
  3.1580e+02  9.9250e-05
  3.1700e+02  9.8683e-05
  3.1820e+02  9.6692e-05
  3.1940e+02  9.8046e-05
  3.2060e+02  9.5183e-05
  3.2180e+02  9.6842e-05
  3.2300e+02  9.5496e-05
  3.2420e+02  9.3975e-05
  3.2540e+02  9.4654e-05
  3.2660e+02  9.2879e-05
  3.2780e+02  9.3300e-05
  3.2900e+02  9.2033e-05
  3.3020e+02  9.1958e-05
  3.3140e+02  9.0654e-05
  3.3260e+02  9.0738e-05
  3.3380e+02  8.9533e-05
  3.3500e+02  8.8638e-05
  3.3620e+02  8.9204e-05
  3.3740e+02  8.8708e-05
  3.3860e+02  8.8267e-05
  3.3980e+02  8.7929e-05
  3.4100e+02  8.7179e-05
  3.4220e+02  8.7575e-05
  3.4340e+02  8.6258e-05
  3.4460e+02  8.5408e-05
  3.4580e+02  8.5792e-05
  3.4700e+02  8.4846e-05
  3.4820e+02  8.4367e-05
  3.4940e+02  8.4371e-05

